Increased entropy of signal transduction in the cancer metastasis phenotype

Studies into the statistical properties of biological networks have led to important biological insights, such as the presence of hubs and hierarchical modularity. There is also a growing interest in studying the statistical properties of networks in the context of cancer genomics. However, relatively little is known as to what network features differ between the cancer and normal cell physiologies, or between different cancer cell phenotypes. Based on the observation that frequent genomic alterations underlie a more aggressive cancer phenotype, we asked if such an effect could be detectable as an increase in the randomness of local gene expression patterns. Using a breast cancer gene expression data set and a model network of protein interactions we derive constrained weighted networks defined by a stochastic information flux matrix reflecting expression correlations between interacting proteins. Based on this stochastic matrix we propose and compute an entropy measure that quantifies the degree of randomness in the local pattern of information flux around single genes. By comparing the local entropies in the non-metastatic versus metastatic breast cancer networks, we here show that breast cancers that metastasize are characterised by a small yet significant increase in the degree of randomness of local expression patterns. We validate this result in three additional breast cancer expression data sets and demonstrate that local entropy better characterises the metastatic phenotype than other non-entropy based measures. We show that increases in entropy can be used to identify genes and signalling pathways implicated in breast cancer metastasis. Further exploration of such integrated cancer expression and protein interaction networks will therefore be a fruitful endeavour.

==> ADF2.txt <==
Gene	AvdiffS	Degree	P-value	FDR(qvalue)
CDC2	0.00226419717815681	124	1.01479398601770e-51	1.14150374707451e-48
ACTN1	-0.00425301372583511	39	6.46011766565821e-27	2.65547180288173e-24
GNG11	0.0107073891153764	13	7.08212344245961e-27	2.65547180288173e-24
CALR	0.00413129049475084	40	1.57956618457638e-26	4.44198710105156e-24
CLP1	0.0118773782018836	11	4.38292445669350e-25	9.86037512913066e-23
ZBTB16	0.00248182139279470	69	4.09106420065592e-24	7.6698081563287e-22
CCNB1	0.00442768583242865	34	2.1843125442112e-23	3.51007338625823e-21
IGFBP7	0.0123020232375998	10	4.60369189264033e-23	6.47315073087877e-21
TAF9	0.00399199628243071	34	2.61594249715169e-19	3.26952859811294e-17
PTBP1	0.00567122499473207	22	8.78613850891754e-19	9.8831981352224e-17
BCL2	0.00236610000738812	62	1.08382853082325e-18	1.10832556447877e-16
TUBA4A	0.00252089045487397	57	1.92825428478922e-18	1.80751752057337e-16
ZAP70	0.003463263914766	39	2.18458462442804e-18	1.89027494094329e-16
CDKN2A	-0.00407825647264017	31	2.03470360684435e-17	1.63482991439009e-15
VIM	-0.00165054254275492	90	3.64743013536556e-17	2.73523836632831e-15
SMAD2	0.00112259769351543	142	4.17456083463719e-17	2.93487945631517e-15
BAT3	0.00308135249617528	42	1.19806637356310e-16	7.92741171525879e-15
ID1	-0.00770772610051801	14	1.97600871241456e-16	1.23485455096858e-14
NR3C1	0.00168197519502069	82	2.06112973979124e-15	1.22025665649549e-13
RBX1	0.00450559772007928	25	4.9250652252484e-15	2.77001070496557e-13
SF3A2	-0.00393609421352782	29	9.28537363071194e-15	4.97369953596326e-13
TNIP1	-0.00629888217392459	16	5.50855650388608e-14	2.81653131607235e-12
ATN1	0.00183647179608395	69	6.60693827156057e-14	3.23125974232483e-12
MAPT	0.00271439752592673	43	9.86368969092069e-14	4.62303962565471e-12
MYLK	-0.00911039458701185	10	2.40525125394196e-13	1.08223081999326e-11
CASP1	0.00368597327410027	29	3.97865829300751e-13	1.72132449934672e-11
RPL30	-0.00464141477508534	22	4.40114552164619e-13	1.83358657706821e-11
STAT1	0.00167773148432967	73	6.97302392120191e-13	2.80131908691569e-11
MTA1	0.00411659656197818	25	8.49682710963995e-13	3.29578019929637e-11
NUAK1	-0.00457894162235442	22	8.9910770015666e-13	3.37124192329901e-11
MAX	0.00406757905513674	25	1.57499095183910e-12	5.7149946208835e-11
KRT18	0.00287028035690075	37	4.04539360301837e-12	1.42203492157748e-10
CEBPB	0.00238198851607767	46	4.76229930232681e-12	1.62331276346178e-10
MCM7	0.00321153619671105	32	6.5068649418191e-12	2.15274372554062e-10
BTBD2	0.00545717597158367	17	7.1163880043307e-12	2.28713095170260e-10
FOS	0.0021256606272001	52	7.98935172978402e-12	2.49636736944272e-10
TLR2	0.00602716404113676	15	9.444246103943e-12	2.87121046494524e-10
NFKBIA	-0.00171023062262509	67	9.78527469603224e-12	2.89660237125093e-10
CAV1	0.00160882711003928	72	1.00585971515650e-11	2.90116389847259e-10
TRAF1	0.00304335640858796	33	2.40441690844351e-11	6.7615963149532e-10
GHR	0.00444297169027551	21	2.61247364326567e-11	7.16749696216269e-10
IRS1	0.00188750867914951	57	5.37800952912798e-11	1.44036226021951e-09
SMAD3	0.000743384601029018	167	1.75459931621399e-10	4.58996059200026e-09
YWHAZ	0.000910823119880166	131	1.83627936122254e-10	4.69445881356759e-09
MMP2	0.00296591857938487	32	2.25601485112182e-10	5.63934802201624e-09
CAPRIN1	0.00719688591015937	11	3.64039661475389e-10	8.90205609910397e-09
HTATIP	0.00138618125165226	77	5.48679906268329e-10	1.31316909886106e-08
U2AF2	0.00241621417575988	39	1.04260553443754e-09	2.44330815884666e-08
IL2RB	0.00349588981337386	25	1.24476809503273e-09	2.77434634897601e-08
MAP2K2	0.00697361850684982	11	1.24574694739723e-09	2.77434634897601e-08
ANKRD28	0.00755378410884556	10	1.25785736456500e-09	2.77434634897601e-08
MSN	0.00385627465486083	22	1.77178517364768e-09	3.83272073444846e-08
CTNNB1	-0.000910734932435275	122	1.93197774407768e-09	4.10039510298921e-08
CDC20	0.00530369637041529	15	2.01336290373995e-09	4.1939935602082e-08
YWHAB	-0.00101445445912036	106	2.82707009263171e-09	5.78193684171997e-08
STAT3	-0.00116368866758962	88	5.61654099869944e-09	1.11683860233948e-07
TAF6	0.00388164323267619	21	5.72473583371243e-09	1.11683860233948e-07
FN1	-0.00128703980917855	78	5.75862705618323e-09	1.11683860233948e-07
PRKAR1A	-0.00387522141311688	21	6.06447165206316e-09	1.15621983465430e-07
COIL	-0.00234442201290262	38	6.89578639199103e-09	1.29280197326440e-07
LRRC41	0.00715844857224591	10	8.67093096449528e-09	1.59895171859859e-07
SFRS12	0.00190198194850368	48	1.06092839169591e-08	1.92483647115711e-07
BSG	0.00652775128385556	11	1.3014256675596e-08	2.32369046066972e-07
KRT15	-0.00257435782338507	33	1.60636162769789e-08	2.82333754812395e-07
IKBKB	-0.00134950165754512	71	1.68187049125681e-08	2.91057403589214e-07
TRIM27	-0.0049589110649591	15	2.05997855222273e-08	3.51089805994221e-07
EHMT2	0.00556661537949941	13	2.40219287544237e-08	4.03303999187549e-07
CCNH	0.00371046550520144	21	2.580565580948e-08	4.26879642685409e-07
ITPR1	0.00282427967448431	29	2.69872246487182e-08	4.39955336749761e-07
APEX1	0.00354900294316396	22	3.05980114174414e-08	4.91693671921713e-07
NFKBIE	-0.00440170673192140	17	3.21293096452357e-08	5.09028972650286e-07
PARP1	0.00192617239782851	45	4.08063167575654e-08	6.33489735040812e-07
GZMB	0.00397710194264475	19	4.11114680725986e-08	6.33489735040812e-07
MEIS1	0.00326110927890519	24	4.37135800020489e-08	6.64483363630806e-07
LCK	0.00103073691613066	94	4.85755448570897e-08	7.28544147673427e-07
SPARC	0.00482217103310398	15	4.97282281343066e-08	7.36018701602453e-07
HRAS	0.00158983557618705	56	5.21401991891918e-08	7.61322921198314e-07
SPAG9	-0.00433183212894239	17	5.27915059925998e-08	7.61322921198314e-07
MAPK14	0.00129896048540894	71	5.61655699437618e-08	7.99728430644651e-07
CARM1	-0.0067320636594353	10	6.22946977986669e-08	8.75912154829378e-07
SGK1	0.00505344067277204	14	6.98260114593496e-08	9.69687222810317e-07
EIF3E	-0.00299968341578207	26	7.16463811741027e-08	9.82833301953258e-07
HMGA1	0.00299282581938409	26	7.67199313247113e-08	1.03975153375090e-06
RGS3	-0.00427650580072749	17	7.78069096948876e-08	1.04192950664961e-06
DCTN1	0.00280658392886267	28	8.12189864440325e-08	1.07482583410302e-06
GMNN	0.00534203169207648	13	8.55166082432079e-08	1.11853988021838e-06
ATM	-0.00203013578178117	41	8.89751446609158e-08	1.15040008942586e-06
SHBG	-0.00211246106493966	39	9.52586972468796e-08	1.21764705388252e-06
SHC1	0.000899670630761251	107	1.09105879662924e-07	1.37897884958601e-06
NOTCH1	0.00218014500115228	37	1.37931911552607e-07	1.72393823604557e-06
SMURF2	0.00162967305842844	52	1.57958588829016e-07	1.95254615867063e-06
SUMO1	0.00164758742877172	51	1.84023580212411e-07	2.25001340234406e-06
PTPRC	0.0019676297365971	41	2.18048050548287e-07	2.63735575649389e-06
FBLN2	0.00359473898382632	20	2.25240359478710e-07	2.69536642862906e-06
LRP2	0.00195819287456068	41	2.49076279111445e-07	2.9492271320257e-06
FANCC	-0.00590057162579435	11	2.75346904295229e-07	3.22632729041018e-06
NUMB	0.0042934350201551	16	2.97112058201456e-07	3.44546625075042e-06
CASP3	0.000781843029607776	121	3.08411991073375e-07	3.54001119985750e-06
TAF5L	-0.00427266697086572	16	3.38796799616236e-07	3.84949323931493e-06
PTPN6	0.00117715410063691	74	3.47466658194467e-07	3.90852229888485e-06
ID3	-0.00405080226096101	17	3.60691436071091e-07	4.01711175450437e-06
SFRS1	-0.00178488018020605	45	3.67995157268333e-07	4.058274212042e-06
BAG1	0.00424603361887574	16	4.00574516117738e-07	4.37467252602149e-06
FBL	-0.00290517709999144	25	4.46550270810551e-07	4.82988148722793e-06
IGF1	0.00421579809754834	16	4.83894771998259e-07	5.18395338445472e-06
WWP1	0.00399059724379124	17	5.35924288759871e-07	5.68718075542073e-06
FASLG	0.00309112959471022	23	5.5208303799909e-07	5.80390216718442e-06
ACTR2	0.00398194273790609	17	5.67056423310679e-07	5.90611603904583e-06
APOE	0.00441168799198131	15	6.0957395197975e-07	6.29070557594238e-06
NCOA6	-0.00181189367047876	43	6.76108797740291e-07	6.91390421633747e-06
FLNA	-0.00158343602921077	50	8.26698153461404e-07	8.37767378304656e-06
BAT2	0.00356851162873972	19	8.54890017993848e-07	8.58601573607924e-06
TLR4	0.00390976464667629	17	9.04090695457737e-07	8.99980320152422e-06
EWSR1	0.000982457464385511	87	1.09856087397584e-06	1.08397366838432e-05
BACE1	-0.00322737389071234	21	1.27995443143146e-06	1.25197634859024e-05
FOXO3	0.00516428354252173	12	1.29952455794932e-06	1.26016077864218e-05
TNNT1	-0.00385100945592409	17	1.31393990975121e-06	1.26324939534915e-05
RBL2	-0.00238738103171232	30	1.32611036954259e-06	1.26414566690592e-05
POLR2H	-0.00219701025267922	33	1.42372133325436e-06	1.34579059171085e-05
MED4	0.00295744423673425	23	1.66190135648309e-06	1.55784215961755e-05
RB1	-0.000685412311395239	130	1.87849419837690e-06	1.74632046874589e-05
GNB3	0.00508094766168804	12	1.91943720035203e-06	1.76975657101406e-05
RAB11A	0.00473489906319994	13	2.06999369773683e-06	1.88410978626461e-05
PLCG2	0.00210844912675573	34	2.08546575896767e-06	1.88410978626461e-05
SOS1	0.00176480789686352	42	2.09371112994430e-06	1.88410978626461e-05
SUV39H1	-0.00315785201481941	21	2.15284523987069e-06	1.90950371541203e-05
TAF12	-0.00282218657779475	24	2.15588093546675e-06	1.90950371541203e-05
EMD	-0.00505186662214305	12	2.19625522722100e-06	1.93006659937557e-05
HGS	0.0020502109062142	35	2.26986364955389e-06	1.97929039114318e-05
CD28	-0.00375164677529202	17	2.44318677346262e-06	2.11403791928162e-05
SNX1	0.00500181698778792	12	2.76471715973482e-06	2.37398991151051e-05
FAS	0.00205057210647649	34	3.93641631891272e-06	3.33338012186214e-05
ZRSR2	-0.00529768980181704	11	3.94127760470616e-06	3.33338012186214e-05
PRKCD	-0.000887509444357604	91	4.83574790438053e-06	4.05623714835975e-05
HLA-B	-0.00363827272511411	17	4.86807936519222e-06	4.05623714835975e-05
RPL4	0.0048726566162816	12	4.95883585338583e-06	4.10147700344685e-05
POLR1E	-0.00262203476409639	25	5.21418579740646e-06	4.28119876855072e-05
RPA1	-0.00218150491158371	31	5.56290655023886e-06	4.53442407745703e-05
RAB4A	-0.00315062313523028	20	5.69040981327908e-06	4.60498480001062e-05
TAF7	0.00328112827190025	19	6.01150370281844e-06	4.83008240157219e-05
STRN4	0.00378428027772181	16	6.25833504059068e-06	4.99274233284569e-05
RAC2	0.00450237557477215	13	6.38036218524506e-06	5.05424679856703e-05
TUBB	0.0010784432063634	71	6.52335825625579e-06	5.13138557937915e-05
PSMC1	0.00341152535248382	18	6.90383619229063e-06	5.3929630267004e-05
ZFYVE9	-0.00221684874512603	30	7.10976627277728e-06	5.51552399527108e-05
SREBF2	0.00420680182666342	14	7.17863500891783e-06	5.53080661303979e-05
CD3E	0.00375131045646271	16	7.5306492679236e-06	5.76254783044538e-05
ACVR1	0.00146049631674651	49	7.8342921164158e-06	5.954393093563e-05
LEPR	0.0044552685693941	13	7.96381615868994e-06	5.97346968793653e-05
ACTR3	0.00355525430454664	17	7.96559949607594e-06	5.97346968793653e-05
PNMA2	0.00354450761476646	17	8.48341596068721e-06	6.2993817717523e-05
RAB27A	0.00322740551037833	19	8.51220473525388e-06	6.2993817717523e-05
MYBL2	0.00372759952135853	16	8.59478771217986e-06	6.31892469984894e-05
SF3B3	0.00161239824714154	43	9.82001509296287e-06	7.17283583253516e-05
SNAP23	-0.00272042159163074	23	1.04926590860463e-05	7.61470917220164e-05
NFKB2	0.00128358380838965	56	1.10671938908978e-05	7.9801742951485e-05
TNFRSF1B	0.00466410873564805	12	1.23635555513199e-05	8.85815323483468e-05
GEMIN4	-0.00365767745700843	16	1.26347570810942e-05	8.99516773546258e-05
LAMB1	0.0048805414227702	11	2.12717657146575e-05	0.000150126731057179
BCL2L1	0.00146459990237783	46	2.13539663564331e-05	0.000150126731057179
PRSS23	0.00294330404081131	20	2.24524332957669e-05	0.000156868952096559
ACVR2B	0.00374659390572778	15	2.27377112386217e-05	0.000157881480004610
TSC2	0.00292870424615485	20	2.465154663588e-05	0.000169246115165661
EFEMP2	0.00251217494156791	24	2.46753374255764e-05	0.000169246115165661
CBX8	-0.00519817016224613	10	2.92860465641211e-05	0.000199653193387681
RELA	-0.000599134586912697	130	3.09807051385966e-05	0.000209933944988848
STUB1	0.00254313094266724	23	3.79574213600273e-05	0.000255669949950598
MED6	-0.00221601444144395	27	3.99101854949838e-05	0.000267223052850633
SMARCC1	0.00208154040287452	29	4.17159210044855e-05	0.000277660811373111
TSC1	0.00296320136598727	19	4.36166314203743e-05	0.000288604206354339
RALGDS	0.00309149087238153	18	4.60531592064258e-05	0.000302944291986952
CBX4	0.00242470408427679	24	4.68334501457296e-05	0.000306286011526763
NDC80	0.00340108924909972	16	4.90651945804279e-05	0.000319026587919612
KNG1	-0.00225843222053909	26	4.99600287311661e-05	0.000322977960525299
DNMT1	-0.00293904534344432	19	5.03243387103517e-05	0.000323474078755592
SF3A1	0.00218169239789694	27	5.24632178674473e-05	0.000334781449126465
NUP153	0.00431447914872163	12	5.26787176714824e-05	0.000334781449126465
BCL10	0.0031989067071831	17	5.85790105036165e-05	0.000370187274800067
PLCG1	-0.000744152866487513	96	6.07879637677009e-05	0.000382000579372580
TP53	0.000367244775753295	222	6.18888341379022e-05	0.000386757953085860
DNAJA3	-0.00399151743044617	13	6.30033880056533e-05	0.000391547798105601
CHD4	0.00229887120880913	25	6.4842009133984e-05	0.00040076015110547
EZR	0.00151467807004629	41	6.60565703683426e-05	0.000406035857616966
TP53BP2	0.00254470551968752	22	7.16191979536251e-05	0.000437835616160676
CSK	-0.00172088618485567	35	7.23691384905847e-05	0.000440028829165064
HLA-C	-0.00371360946391347	14	7.42855858390859e-05	0.000449253081934452
SMARCA2	-0.00213204125496925	27	7.73934774069875e-05	0.000465545583221817
QKI	-0.00314446203742593	17	7.81284557021657e-05	0.000467466880952468
NDUFA4L2	-0.00421252823015577	12	7.88504808155468e-05	0.000469290754638038
SMNDC1	0.00233034541447851	24	9.13564797413013e-05	0.000540860433800783
KIF1B	-0.00417131847079668	12	9.25843960824143e-05	0.000545260311645275
PCF11	0.00447991338245245	11	9.53435753269114e-05	0.000558585504765057
DDR1	0.00388636780136795	13	9.78494630660436e-05	0.000570296353253135
MAD2L1	0.00342922504863017	15	0.000105614033749062	0.000610583871546844
PRKCB	0.00105359887062876	61	0.000105847470292286	0.000610583871546844
PRKACA	0.000535320886336632	136	0.000110457123854331	0.00063189799431457
GNAZ	-0.00362344960636509	14	0.000110665881169418	0.00063189799431457
MDFI	-0.000926240230327402	70	0.000130015874235174	0.000738636299750833
CTSG	0.00212769252860251	26	0.000132898431103640	0.000751218430198801
DRD2	-0.00303875894906651	17	0.000134927978811133	0.000756931998130328
AURKB	0.00407255475064574	12	0.000135255042605526	0.000756931998130328
CASP7	0.00133844957607467	45	0.000137286051044765	0.000764494737369805
UBA52	0.00288956618388589	18	0.000139726014758384	0.00077424906770672
PEBP1	0.00318880468838638	16	0.000140877812924955	0.000776804781190826
IRS2	0.00173124727344559	33	0.000145005257913284	0.000795663334839921
RPS6KA5	0.00225972592080852	24	0.000148295609800352	0.000809767850699372
GRB2	0.000415797622330394	179	0.000154416531494771	0.000839117743028568
SRC	0.000405065596584075	184	0.000161546782865200	0.00087364387268828
BUB1	0.00375536477102683	13	0.000166855660894145	0.000898036763525164
EIF4G1	0.00261140526272984	20	0.000169243940563390	0.000906553190127456
PBX1	-0.00272125371995809	19	0.000174247524711869	0.000928931347547934
PIM1	0.00427888438947851	11	0.000193739029329795	0.00102797065022742
FLII	-0.00426014568059915	11	0.000206669378168856	0.00109143024867499
LAMC1	0.00461064617859204	10	0.000210042183524705	0.00110242184415392
MCM3	0.00246897675771341	21	0.000211534807571424	0.00110242184415392
PSMF1	-0.0042531641566987	11	0.000211690858693822	0.00110242184415392
VEGFA	0.00347115168246893	14	0.000212693810540719	0.00110254055901178
CFL1	0.00256803417570908	20	0.000216857110372647	0.00111896532731871
FGR	0.00293750210493327	17	0.000224177533985387	0.00115145621781026
EPC1	-0.00267069850209002	19	0.000229639875853927	0.00117415134310643
GTF2B	0.00148919317342152	38	0.000233201623356604	0.00118696729343226
RBL1	0.00167223566498317	33	0.000242586930114494	0.00122917545903580
PSMC5	-0.00324381811847517	15	0.00024475675044009	0.00123460852700626
THAP1	0.00420457963958052	11	0.000249939692310944	0.00125512410139523
PFKL	0.00342722962790196	14	0.000255601977437847	0.00127785373856985
PRPF8	0.00275777665490685	18	0.000278040128156066	0.00138388020588148
EPS15	0.00224107281068555	23	0.000283119567413895	0.00140295417403751
CBL	0.000801423406862456	78	0.000287517109725595	0.00141849661468722
ARPC2	0.00302115025252001	16	0.000310372513666810	0.00152456950228188
GBP2	0.00412513307805782	11	0.000326740449381551	0.0015979917124704
TOB1	0.00356927285898916	13	0.000346241602463858	0.00168603554363637
PDCD2	0.00205521244540025	25	0.000355506468205336	0.00172368927176303
TRIP4	-0.00315488840182815	15	0.000360906105815949	0.00174235948996032
EIF3J	-0.00283514427117816	17	0.00036873505745752	0.00176911765426949
EIF4E	0.00314936906448641	15	0.000369594178527396	0.00176911765426949
FYB	0.00354871816022878	13	0.000374559397786397	0.00178528744886403
MEF2D	0.00441515650654376	10	0.000386018452220468	0.00183214219021405
TLE1	0.00110281835315077	52	0.000388138739352434	0.00183446525488598
PRKCI	-0.00128782113167301	43	0.00041379129523419	0.00194752439326751
MYD88	0.00244097702809896	20	0.000438870616028468	0.00205695466099534
USP9X	-0.00164287759314216	32	0.000442403358949599	0.00206490858438399
MCM2	0.00155960511116079	34	0.000448419399124502	0.00208433961614167
XRCC5	0.00141825756266931	38	0.000457049848889253	0.00211571299096426
CD93	-0.00293195973193783	16	0.000465232975400096	0.00214476700544237
F2R	-0.00327395127600509	14	0.000477546184252755	0.00219254619098357
ABL1	-0.000717114505643734	85	0.000486524770578074	0.00222468899295521
HTRA1	0.00371236118270658	12	0.00050305516276043	0.00228281794432559
COL1A1	-0.00182016541762609	28	0.000503296026753274	0.00228281794432559
PSMD1	0.00325965288667792	14	0.000505566457624973	0.00228390671825007
PRKCA	0.000421896553211298	159	0.000510521297872192	0.00229706514824492
JTV1	0.00290647389347168	16	0.000521251810281855	0.00233600254411709
CSNK2A2	-0.000867585782508218	67	0.000551382266246367	0.0024612272221849
HSPA8	-0.000864816236664168	67	0.000574365688371588	0.00255368557598772
SRF	-0.00108691361640983	51	0.000581286824496392	0.00257428258869874
MAPK8	0.000934613653659822	61	0.000583936610779513	0.00257587616813742
DMD	0.00229067576737395	21	0.000587593386716238	0.00258188200455644
CYFIP1	-0.00164822167535772	31	0.000599264722582152	0.00262292000679852
CTNNA1	-0.00237978258830375	20	0.000609388995961427	0.00265689479720929
MDM4	-0.00287005892909498	16	0.00061226844393585	0.00265914224270434
VAMP7	-0.00320998377329419	14	0.000615259656163337	0.00266185593639668
CCNA1	0.00259258850402251	18	0.000632652592468506	0.00272661764782712
SNRPN	-0.00285898037860963	16	0.000642765520826188	0.00275962923826632
MYC	0.000935109543024981	60	0.000690599749125392	0.00294634517317235
MRE11A	0.00167505188378992	30	0.000691493488054155	0.00294634517317235
MMP1	0.00299960480516426	15	0.000694958794407019	0.00294993629828403
PCBP2	0.00420404604041064	10	0.00072553074001894	0.00304960479771565
BUB1B	0.00316727675027843	14	0.000726887182931818	0.00304960479771565
EPHA2	-0.00234604146948261	20	0.000728012922547747	0.00304960479771565
SNW1	0.00176725681673723	28	0.000730499991806449	0.00304960479771565
AP1B1	0.00256231035368693	18	0.000731994587335902	0.00304960479771565
GNG4	0.00336564304383759	13	0.000741203070886805	0.00306957040734898
NEDD4L	0.00387297077653808	11	0.000742244600062964	0.00306957040734898
PPP2R1A	0.00161847730267979	31	0.000751646699668465	0.0030874461117902
MORF4L1	0.00268258693725373	17	0.000752056540079962	0.0030874461117902
S100B	0.00255378937338157	18	0.000762459316185811	0.00311877064672529
MCC	0.00215539128018554	22	0.000770046467763303	0.00313839286410153
BIRC5	0.00385579992751965	11	0.000783600389807453	0.00318210371752657
PLSCR1	0.00099521821439027	55	0.00078927819429376	0.00319363122074345
MDK	-0.00384928140818532	11	0.000799852751008571	0.00322481864573053
TUBG1	-0.00192521333837988	25	0.000822229076762699	0.00330319533186887
SIAH2	0.00383562381684233	11	0.000834923964859282	0.00334225870844309
PRLR	0.00312052852263902	14	0.000870473541099773	0.00347220951745397
PML	0.00106833297240049	50	0.000882499750609179	0.00350774175467498
WAS	0.00128847007356215	40	0.000886095252988205	0.00350963155821934
CHUK	0.000661173390692205	88	0.000929038360122221	0.0036668086153361
CCR2	0.00411461011359899	10	0.000940167615104193	0.00369775992121731
CD19	0.00229183937614700	20	0.000964289804163713	0.00377941980653589
PPP5C	0.00309188460263153	14	0.00097101038889357	0.00379254589766529
HSF1	0.00145885853594541	34	0.00102676134970927	0.00399642002169212
RAP2A	0.00274414105600417	16	0.00105360651777800	0.00408676727716715
RPS6KA1	-0.00176279977212991	27	0.00108371776808005	0.00418911865314535
KRT8	0.00247719238859025	18	0.00109419677839483	0.00421514032291305
EEF1E1	0.00348118021305436	12	0.00110446728981595	0.00424018391781399
STK11	0.00225881611879076	20	0.00114120006553775	0.0043592391874897
PLN	0.00373428261647958	11	0.00114322906789600	0.0043592391874897
CDC5L	-0.00272182791059	16	0.00115742096757034	0.00439844424565498
WDYHV1	-0.00304334024114795	14	0.00116627844892632	0.00441718163550741
IKBKG	0.00074964958504562	74	0.00117408738180704	0.00443183530828771
TADA3L	-0.0016439431793702	29	0.00121089449202962	0.00455548448694445
HSPA5	-0.00115606630686469	44	0.00123031022496736	0.00461309964128959
TRIM23	-0.00370726411761476	11	0.00124161279092863	0.00464001237712197
CPNE1	0.00321986813239594	13	0.00124774331082364	0.00464748250904938
KCNJ2	-0.00343912272426262	12	0.00126832244793864	0.00470854263468186
ACTN4	-0.00173640138715702	27	0.00128682087138205	0.00476150198028144
BCL3	0.00191595819704402	24	0.00129652988004693	0.00477067855602693
GNB2L1	0.000968524436426632	54	0.00129778313177495	0.00477067855602693
TSG101	-0.00205835437597121	22	0.00131849543506283	0.00483102974710174
PDGFRA	0.00198043185154888	23	0.00133630315198689	0.00488038105897109
CHD3	0.000823963570561348	65	0.00138287489419082	0.00503412354266635
GNAQ	0.00109914676639535	46	0.00142418717971878	0.00515801997596757
COL4A2	0.00241968780403409	18	0.00142608020669961	0.00515801997596757
EIF3G	-0.0029850334194653	14	0.00144857784930951	0.00522259925665921
NOV	0.00316922272108991	13	0.00148824356740979	0.00534846469246162
SNRPB	0.00109308629504296	46	0.00151332364455829	0.00542127735090118
PDZK1	0.00220137705732596	20	0.00152198689371120	0.00543500334185486
DNAJA1	-0.00297011772507603	14	0.00153028223006464	0.00544733280334547
CASP10	0.00217785925438007	20	0.00170926388969074	0.00606525845818264
ARPC3	0.00312234426082197	13	0.00174822225637812	0.00618399288929331
CDH5	-0.00248456410016019	17	0.00180172796748648	0.00635327996625025
EIF3I	-0.00292421610126611	14	0.00180909146214278	0.0063593100893204
UBTF	0.00192466747015645	23	0.00182246371355880	0.00638615191561557
MLH1	0.00207712135234569	21	0.00182808194975043	0.00638615191561557
SNRNP70	0.00149560075381300	31	0.00184470767354093	0.00642428040503144
MAGI1	0.00225418835751326	19	0.00187452083693627	0.00650795765961445
MNAT1	0.00184817972825554	24	0.00191600774412898	0.00663152415316212
PRKCQ	0.00206699690670101	21	0.00192454611216382	0.00664064368155381
YEATS4	-0.00191380229755614	23	0.00193432425241432	0.00665397218326217
MED16	0.00206177582755225	21	0.00197609821138131	0.00677694776152155
IL6ST	0.00166799705162752	27	0.00198748318860560	0.00679527477279352
ARHGEF11	0.00354360440395177	11	0.00202465689824823	0.00690139610282675
LAT	-0.00166415537508245	27	0.00203569435491579	0.00691805539439425
PSMD3	0.00353796216716431	11	0.00205838173003513	0.00697408588581307
CDC45L	0.00382585128731419	10	0.00210006034589358	0.00709393161576707
POLR1D	0.00183011645698559	24	0.00212184902914571	0.00714607335860417
EIF6	-0.00213217566498611	20	0.00213490868953078	0.00716859350629332
ADRB2	0.00189123115576917	23	0.00218711240063318	0.00732202626191918
RGS16	-0.00325677205907821	12	0.00227202069678449	0.00758371212526703
ATF2	0.00146316622442166	31	0.00231428319379338	0.00770192451542338
PGR	0.00175085547264076	25	0.00234823465495756	0.00779186198604308
NFYA	0.00230636704470831	18	0.00236613488474960	0.00782816620979913
RPS13	0.00187557862540350	23	0.00237982368407176	0.00785036518766252
MAP1A	-0.00241420030166705	17	0.00242363831022583	0.0079715203536066
SYN2	-0.00347997537586662	11	0.00243609251477447	0.00798912311712563
NTRK3	-0.00301307908311701	13	0.00252406801214063	0.00825357433474642
FGF7	0.00344990279905963	11	0.00265603252356248	0.0086599174130175
DVL3	0.00227176798115603	18	0.00275029351252322	0.00894133573280201
MMP3	0.00250390037231600	16	0.00279873450955711	0.00907259834817867
P4HB	0.00318466683461164	12	0.00283964712735920	0.0091547424567476
CUX1	0.00250011999641077	16	0.00284035158600898	0.0091547424567476
TOP2B	-0.00183811743923428	23	0.00290576974203535	0.00933883300276148
CD53	0.00317521739814417	12	0.0029229425522715	0.00936726097440386
ERBB4	-0.00206351442403834	20	0.00295956975848018	0.00945769651833876
CD47	0.00248788395159993	16	0.00297895870795806	0.00949268860491466
CD247	0.00165223702614731	26	0.00300548861888211	0.00955017395675091
IL8RA	0.00315750164079052	12	0.00308513944857346	0.00977005118685326
FYN	0.00039038212172785	144	0.00309205621076332	0.00977005118685326
CSNK2B	-0.00099852969426567	47	0.0031714577687051	0.00999286851867161
EIF3H	-0.00314667677969085	12	0.00318824380292412	0.0100176984423451
BDKRB2	0.00313894969553162	12	0.0032637529465394	0.0102263884398747
RABGGTB	0.00292913447219904	13	0.00332162162010517	0.0103787993150355
AP2M1	0.00194540629043446	21	0.00350950427429101	0.0109234867879818
UNC13B	0.00311432670108064	12	0.00351536481526700	0.0109234867879818
MYB	0.00232177023828999	17	0.00353863434520751	0.0109655020384280
TFAP2A	0.00202056827148602	20	0.00361365638912464	0.0111379755258397
ITK	0.00202054188218875	20	0.00361409585582663	0.0111379755258397
SCMH1	0.00272326607433486	14	0.00366657804362365	0.0112688423888848
PIAS1	0.00107748204085133	42	0.0037736194011659	0.0115662210581348
CANX	-0.00107671470920678	42	0.00379850178210654	0.0116054613444403
TUBB4	-0.00288666837270587	13	0.00380705647122123	0.0116054613444403
PLAT	0.00184367566233851	22	0.0040156251633269	0.0122081793139930
DLG3	-0.00145273137699813	29	0.0042380427617347	0.0128496376610856
YWHAQ	0.000766160910059066	62	0.00426374936872613	0.0128928278808056
VAMP8	-0.00267605984772676	14	0.00430175308933373	0.0129728711356326
KPNA2	0.00084518217241183	55	0.00436494694459293	0.0131120923732628
NCOA2	0.00108191572076106	41	0.00437123153951432	0.0131120923732628
PXN	0.000753262415155198	63	0.00440063427386562	0.0131651826452232
BTK	-0.0009633022122568	47	0.00442005604072985	0.0131882108560540
CSTF2	0.00226482145712364	17	0.00444022012803637	0.0132133262415969
EIF3D	-0.00238211251741255	16	0.00446018775365811	0.0132377259987438
RGS2	0.00197323542101486	20	0.00448476572339197	0.0132756447135301
MED21	0.00129096521025512	33	0.0046083281008457	0.0136056054637009
LSM5	0.00350778875675735	10	0.00480228605286834	0.0141411301504083
IRAK1	-0.00147139893642007	28	0.00491768515750904	0.0144431327627729
BMP2	0.00278975257764894	13	0.00516483935952534	0.015091303572289
SMARCA4	0.000702181099093335	67	0.00517594452965384	0.015091303572289
C3	0.00155675673887746	26	0.00517862666696625	0.015091303572289
ARAF	0.00202529742410789	19	0.00521099575643457	0.0151463926493645
KLF6	-0.00347058728414334	10	0.00526920877270132	0.0152761226727043
MYO7A	-0.00320079318033877	11	0.00530358543195049	0.0153362586464405
DNAJB1	0.00319937074659874	11	0.00532390397470314	0.0153555389261616
POLR2A	-0.000596055459668976	81	0.00536874025778167	0.0154452553369644
GRB7	0.00276976084804055	13	0.00549428439253313	0.0157661090098003
KIF5B	-0.00259410319901694	14	0.00564531816773773	0.0161582874524035
SCN5A	-0.00275733224735237	13	0.00570854003590705	0.0162977738081343
NCK1	0.000760888978330276	60	0.00576105228994848	0.0164060555650570
MAPK12	-0.00218646194944314	17	0.00602108308208579	0.0170830433909112
TGFBR2	-0.00128412675398352	32	0.00602915284942403	0.0170830433909112
TRAF3IP2	-0.00314891720326587	11	0.00609165925435079	0.0172167822612996
RELB	0.00143409301304556	28	0.00612391428535973	0.0172617943408616
RALBP1	0.00218142365458464	17	0.00613827685800398	0.0172617943408616
IQGAP1	-0.00217770363142286	17	0.0062261208933188	0.0174651625974701
BMI1	0.00229007060779618	16	0.00626152812898012	0.0175207922259918
NR2C2	0.0029125161098316	12	0.00634244499677654	0.0177031732724472
TSHR	-0.00189437131079239	20	0.00636609649097279	0.0177252067049046
TRIP13	0.00138290066699333	29	0.00648081567834756	0.0180000662370382
RXRB	0.00254542757445723	14	0.00661221909217166	0.0183197970558281
HCK	0.000915159971866486	47	0.00684572328971618	0.0189201418449293
CUL4A	0.00238849879303649	15	0.00692141898302555	0.0190824631892294
PCNA	0.000645180760959452	71	0.00698992288251556	0.0192242113741245
PLD2	0.00166351994060817	23	0.00704505487240909	0.0193285813720750
CASP8	-0.000684630210314896	66	0.0071082839282279	0.0194546042804836
PDGFRB	0.00087858976078199	49	0.00717067674498405	0.0195386173027705
MYBBP1A	-0.00172299617724936	22	0.00717481543261323	0.0195386173027705
FCGR2A	-0.003343417700922	10	0.00719108978248557	0.0195386173027705
TSC22D4	0.00159578223179708	24	0.00737992074523404	0.0200033649178872
VAV1	0.000757587907749524	58	0.00754423273591539	0.0203995789546813
PRMT1	0.00108065891544943	38	0.00757425163644082	0.0204316354485117
POLA2	0.00177811567978111	21	0.00762691707892602	0.0205244817362797
HIST3H3	-0.00121181376615943	33	0.0078256839982754	0.0210091141498402
HMGB2	0.00304971935879753	11	0.00789794207988433	0.0211526172344093
BMPR1B	-0.000967494114952938	43	0.007982462832504	0.0213282030105897
F8	0.00248205814546917	14	0.00809316674774346	0.0215727491835050
VDAC1	0.00209988910932752	17	0.00834265111455302	0.0221851909587441
AKAP5	-0.00302491784214057	11	0.00841871153135827	0.0222721166054923
FHL3	-0.00209739122259817	17	0.00842016353616956	0.0222721166054923
EVL	0.00232972979877251	15	0.00843473872004077	0.0222721166054923
STAT6	0.00232410188412638	15	0.0085941546058327	0.0226399124898153
CDC7	0.00208886414488372	17	0.00868964444571193	0.0228221334307184
TBP	-0.000544757161211506	84	0.0087039036672037	0.0228221334307184
DHX15	0.00155815487463099	24	0.00889607114076467	0.0232346522004313
CSNK2A1	0.000326213361674887	154	0.00890254114281713	0.0232346522004313
RAD9A	0.00167466042927528	22	0.0089700158860387	0.0232500388546391
MLLT4	0.00125481673048496	31	0.00898052908290378	0.0232500388546391
CTDP1	0.00189390982239678	19	0.00898940287795941	0.0232500388546391
NXF1	0.00145453665944316	26	0.00899786990543286	0.0232500388546391
NDN	0.00278668622565139	12	0.0090117827942898	0.0232500388546391
EIF4EBP1	0.00244259071710328	14	0.00915932243937312	0.0235766104381470
CRP	-0.0032398177052137	10	0.00919879713523293	0.0236241606583772
LSM2	0.00206381945663710	17	0.0095262440546166	0.0244093739040612
ARHGEF2	0.00165545385111727	22	0.00978816838116247	0.0250235091108575
SMAD1	0.000500982034600073	91	0.00986037077488007	0.0251509337351993
ITGB3	-0.000775959167775386	54	0.00996733981107668	0.025366260723198
COPS8	-0.00256973454301204	13	0.00999467998868515	0.0253784225314995
MBD3	0.00227636866903729	15	0.0100582714870344	0.0254823713428153
PDPK1	0.00117148680010105	33	0.0101406439052471	0.0256333270209102
GFAP	0.00185492872436109	19	0.0105068472002881	0.0264994594063356
NIF3L1	-0.00141989486991759	26	0.0107746566268652	0.0270852255079375
POLA1	0.00193427850511788	18	0.0107872566897585	0.0270852255079375
CTLA4	0.00254198007211338	13	0.0108283160613785	0.0271277665409035
GNAI1	-0.000818165317324837	50	0.0108714404143646	0.027175280325273
SYNCRIP	0.00292282416489086	11	0.0109005088068657	0.0271875257037212
ITGB7	0.00253729080732497	13	0.0109751104393079	0.0273130324659398
NRIP1	-0.00141393580900107	26	0.0111099340846957	0.027545194594011
UPF2	0.00128972889246048	29	0.0111173746400350	0.027545194594011
PAFAH1B3	0.00169052735629002	21	0.0111895222665753	0.0276250014228379
CDC42	0.000526588887847079	84	0.0112134880763704	0.0276250014228379
TRIM28	0.00201852552505799	17	0.0112232607369172	0.0276250014228379
CSNK1A1	0.00136658684591164	27	0.0112978490917686	0.0277478761943207
NSFL1C	-0.00290288646751549	11	0.0114549182331666	0.0280723496543265
MMP7	0.00211130894230661	16	0.0117232849554331	0.0286675742736626
MAPK3	0.00040703305032922	113	0.0118828811475212	0.0289700310277046
GORASP1	0.00268375339404258	12	0.0118984798444124	0.0289700310277046
BRCA2	0.00221787762191009	15	0.0121524761814535	0.0295245470868956
S100A4	0.00181706432461113	19	0.0121948129431607	0.0295635524543284
ACTL6A	0.000990185490896744	39	0.0123857612904846	0.0299618902859991
CTNND1	0.00198944751174531	17	0.0124494517145037	0.0300513346685111
SUPT3H	0.00166425152639724	21	0.0125144632022514	0.0301435780367716
PEA15	0.00220244528830758	15	0.0127658052178935	0.0306832823993117
CD9	0.00159064081750709	22	0.0130615067119561	0.0313270782482552
PTPN2	0.00207639180132007	16	0.0131868128196285	0.0315603230761152
SYK	-0.000638243888370948	65	0.0132368074368451	0.0316127153252597
STC2	0.00307638868786499	10	0.0133912473702370	0.0318116318763689
CTBP1	0.00125623860778931	29	0.0133962411380628	0.0318116318763689
DCTN2	0.00263843445099862	12	0.0134108183462625	0.0318116318763689
APPBP2	0.00246604729014904	13	0.0134332191884907	0.0318116318763689
EIF3F	0.00187471543098959	18	0.0134732942700870	0.0318395044109297
RUNX3	0.00306900954094029	10	0.0136151869799447	0.0320331883709185
AR	0.000359407613112761	128	0.0136329680638561	0.0320331883709185
IKBKAP	-0.0018713630047539	18	0.0136406863934073	0.0320331883709185
A2M	-0.00132800086669715	27	0.0138234449982994	0.0323947407069288
XPO1	-0.000995735312584245	38	0.0138696494778583	0.0324354453801509
MCRS1	0.00217191781022513	15	0.0140602580629355	0.0328129827514684
CHEK1	0.00205595649829537	16	0.0141163361688172	0.0328756477167312
ARHGEF6	-0.00229880791741727	14	0.0141810324263861	0.0329580831491854
IKBKE	0.00185342887808823	18	0.0145677372370617	0.0337870144375381
EP300	-0.000248288270967034	196	0.0147414869676001	0.0341196431409816
BCAP31	-0.00215610273307469	15	0.0147753698736696	0.0341278443090641
BAD	0.00113536450179774	32	0.0151801013119140	0.0349908348661938
ERBB2IP	0.00175274907939964	19	0.0156172341416243	0.0358635012160252
KLK3	-0.00241172558261827	13	0.0156224559647466	0.0358635012160252
PDIA3	-0.00174490788043246	19	0.0160875264310707	0.0368266523713793
EIF3K	-0.00256779811661538	12	0.0161074906675771	0.0368266523713793
RARS	0.00275688343886047	11	0.0163354820272778	0.0372721539718546
CCT7	0.00200817487011371	16	0.0165186404578463	0.0376137651147947
ORC6L	0.00238836312590391	13	0.0166567208254713	0.0378515583851077
POLR2D	-0.00255017553311386	12	0.0168504182659313	0.0382145249933761
SHB	-0.00199259697407294	16	0.0173759704825932	0.0393271195198364
REL	-0.000704309547545112	55	0.0175302688123267	0.0395966723161274
SH3BP2	0.00198654533395922	16	0.0177194017311056	0.039943670040154
RABAC1	-0.00123765411214258	28	0.0180006023426734	0.0403725472356779
LMO2	0.00171480007564456	19	0.0180109409224185	0.0403725472356779
RFX1	0.00235949672682358	13	0.0180173291208813	0.0403725472356779
MAPK1	0.000298696816949573	151	0.0184817610667582	0.0413308962495609
SKIL	-0.000631310620972048	62	0.0185258820058477	0.0413473627091631
DLG4	0.000508949149756743	80	0.0186491558116257	0.0415400730544096
HNF1A	-0.00196649920468033	16	0.0188998710862967	0.0420153302662802
PPP1R8	-0.00207329639469155	15	0.0190673286167928	0.0423039917532298
STX4	0.00156094501833390	21	0.019166395703539	0.0424400800675958
GNG12	0.00249517530647654	12	0.0193659536147437	0.0427977129557353
MAP3K5	-0.00103788861038858	34	0.019505984879573	0.0430226506266387
MRGBP	0.00177063442501180	18	0.0196050704966797	0.0431565744014587
SERPINA1	-0.00218600731756355	14	0.0196851525297998	0.043248224216471
NONO	0.00218241591872809	14	0.0198874926585026	0.0436075938230468
MYOD1	0.000865220393321653	42	0.0200245168481814	0.0438226245333245
LMNA	-0.00105658153790058	33	0.0204047936968207	0.0445681324162824
PPP2CB	-0.0011774721849369	29	0.0204494994078371	0.0445792170044829
COL4A3	0.00160585456741582	20	0.0207348860795816	0.0451139202177364
GSK3B	0.000685034138334828	55	0.0208669147176299	0.0453135344064639
POLD1	0.00264611628293985	11	0.0211749257760519	0.0458792902937445
CREB1	0.00104993931992166	33	0.0212090188542349	0.0458792902937445
RAD54B	0.00264269939532312	11	0.0213422408186588	0.0460040945825771
GPS1	0.00174631257703302	18	0.0213485082699642	0.0460040945825771
EPS8	-0.00153180478462849	21	0.021530375332098	0.0463072902843287
MAP3K2	-0.00263551528260498	11	0.0216977850286893	0.0465782933516903
SCYE1	0.00228807816926738	13	0.0218095332152913	0.0467290039352580
BET1L	-0.00284688659218105	10	0.02209746745123	0.0472559192087705
PRKD1	-0.00165672386353928	19	0.0222962467781188	0.0475905368569408
MED15	0.00123235921887060	27	0.0223409591340663	0.0475956594283516
TRIM37	0.00146260839181469	22	0.0224715236632077	0.0477833181982518
XPA	0.00243323515274594	12	0.0225862239673339	0.0479365988736512
RANGAP1	0.00261377565919576	11	0.0228052708142717	0.0483103483936705
GABARAP	0.00190099774762177	16	0.0232496050767902	0.0491590412913171
PCAF	0.000591431251134467	64	0.0234582740906394	0.0495071931055001
IL8RB	0.00157005608609231	20	0.0237456518121067	0.049994107918715
ARIH2	0.00156940356219917	20	0.0238038791283850	0.049994107918715
SMARCC2	0.00105677409901312	32	0.0238223256101333	0.049994107918715
MAF	0.00280248972228696	10	0.0242593696639674	0.0508164922377452
GRIA2	-0.00239937186883599	12	0.0245362813201473	0.0513010109337135
ENAH	-0.00223258966699083	13	0.0252181424360064	0.0526288384292044
PICK1	-0.00124563208975995	26	0.0252881037709556	0.0526771125902115
KARS	0.00177957884011513	17	0.0253842188768096	0.0527795879508731
COL2A1	0.00120471872838275	27	0.0255304087344403	0.0529856099205147
DCP2	-0.002226591855755	13	0.0256128347551911	0.0530587818057118
MAP3K14	0.000863704232259543	40	0.0258502221786743	0.0534521079818727
MTIF2	0.00142720503054106	22	0.0259434432327808	0.0535464359897781
RIPK1	0.00137201707981099	23	0.0262490885345358	0.054036216032336
LSM6	0.00276405274494307	10	0.0262768195697338	0.054036216032336
SQSTM1	0.00109626051740261	30	0.0263815141325429	0.0541345770206867
TH1L	-0.00196341148598441	15	0.0264209017202182	0.0541345770206867
PJA1	-0.00254661422084377	11	0.0265424629391472	0.054284768084749
CLTC	0.000840702462600562	41	0.0267853889428012	0.0546821793278456
ACVR1B	0.00206911040309211	14	0.0272738585058842	0.0555785179821721
GADD45G	0.00112010242286157	29	0.0274500677559741	0.0557581306102141
TCF12	-0.00274266232394319	10	0.0274611368827791	0.0557581306102141
LARS	0.00235194214003548	12	0.0275119373505105	0.0557606268496285
CCNA2	0.00108592761485334	30	0.0278339273759784	0.0562552217829631
ATR	0.00184235930825029	16	0.0278559888373718	0.0562552217829631
CDH1	-0.000976905425081853	34	0.0279150922852486	0.0562735515913688
CDK8	0.00108084420300562	30	0.0285734184137113	0.0574430511147093
SMARCB1	0.000927031451505778	36	0.0285973683898115	0.0574430511147093
RAP1A	0.00121823690851552	26	0.0286859755951125	0.0575183236199857
MAGI2	0.00271601048131705	10	0.0290009566971529	0.0580464234791588
EXOSC5	0.00182670884835322	16	0.0292110979176398	0.058363179367043
IL7R	0.00249536803544128	11	0.0297393675581554	0.0592048083692089
APOB	-0.00216778474365884	13	0.0297741911460881	0.0592048083692089
CISH	0.00216694579973414	13	0.0298375342022670	0.0592048083692089
NOL3	-0.00249378971941890	11	0.0298428696519182	0.0592048083692089
FGFR1	-0.000963430740389026	34	0.0301470139113686	0.0597028993511746
RUVBL2	-0.00124736863516726	25	0.0302046982961366	0.0597120102555336
EGR1	-0.00231179000847503	12	0.0302694154929245	0.059734968045906
RTN4	0.00124614429022357	25	0.0303671472058976	0.0597866463168668
SAPS1	0.00269280048439176	10	0.0304019027088715	0.0597866463168668
BARD1	-0.00128641881410149	24	0.0307882757403915	0.0604407997300214
PELP1	-0.00229671016821881	12	0.0313647193978414	0.0612571283146053
UBE2D2	-0.00214710403734009	13	0.0313697854799133	0.0612571283146053
LGALS1	-0.00163258815360784	18	0.0314078512005841	0.0612571283146053
GADD45B	-0.00229593486916410	12	0.031421939644105	0.0612571283146053
ITGA4	0.00137805284986625	22	0.0315268563421568	0.0613553285495614
CTSB	0.00155400489826064	19	0.0320655559454069	0.0622959290311663
TAF2	0.00154613295015169	19	0.0329465614657646	0.0638971603827119
SNCA	0.00097049859783962	33	0.0331799777486881	0.0642390951055567
SNRPD1	0.00096867746594973	33	0.0335114235609628	0.0647693217125118
DNM2	0.00131150795995368	23	0.0336292808435599	0.0648856234642936
APLP1	-0.00135954031144850	22	0.0338821789562651	0.0650636499843134
C14ORF1	-0.000744633409243023	45	0.0338940796185416	0.0650636499843134
ITGAV	0.00077357010246888	43	0.0339148432702042	0.0650636499843134
RBM17	-0.00130912599900151	23	0.0339529151065270	0.0650636499843134
SNTA1	-0.00121888189535364	25	0.0341837215496891	0.0653945375240613
UBE3A	0.00146857069073533	20	0.0344249290607637	0.0655668252235669
LRP1	0.000608499642190075	57	0.034442434904929	0.0655668252235669
CASP9	-0.000963609981520475	33	0.0344486478235366	0.0655668252235669
VWF	0.00225390385209032	12	0.0346609296941063	0.0658594284334271
KDR	0.000818229659579484	40	0.0347615720552438	0.0659392756411516
LSM8	0.00129692937436290	23	0.0356520870056112	0.0675146420366751
CD2	0.00175885816800965	16	0.0357614510555164	0.0675463466967366
PAX5	0.00241015074281731	11	0.0357889261794083	0.0675463466967366
U2AF1	0.00129281045747287	23	0.0362420636149673	0.0682870016094447
TIAM1	-0.00158746691988658	18	0.0364033061810682	0.0684761131844708
PHB	0.00174835894716913	16	0.0368794540983159	0.0692559543287493
TAF10	0.00119950162874843	25	0.0371398715769466	0.0696287508517208
RHOA	-0.00063660931146049	53	0.0374157472625273	0.0700292391633529
CFLAR	0.00144224773856224	20	0.0377878878685006	0.0704424379978639
SNRPE	0.000946148423100468	33	0.0378515435726181	0.0704424379978639
MED8	-0.00094612683758689	33	0.0378559209927838	0.0704424379978639
BLK	0.00238346702392001	11	0.0378870068428908	0.0704424379978639
CHM	-0.00220850248944909	12	0.0384758840884704	0.071419275489479
MAP4K1	0.00156698799719183	18	0.0388850651252476	0.0720598902298982
HIST2H2BE	0.00137551551417074	21	0.0390146673948275	0.0721811482047914
HTR4	0.00205610586705903	13	0.0392906723004651	0.0724987760049718
GLG1	-0.00172639110693975	16	0.0393152510133629	0.0724987760049718
RPS11	-0.00236291033572322	11	0.0395738592925161	0.0728093977482238
SELL	0.00236244043283166	11	0.039613152352495	0.0728093977482238
COL3A1	0.00255737365335694	10	0.0397881908775355	0.0730118200699663
SOCS3	0.00118192305969351	25	0.0400067600570379	0.0732933322258723
CCNC	0.00121940276308653	24	0.040630242909782	0.0743145341398263
DNMBP	-0.00234886145338841	11	0.04076300806881	0.0743947779741201
ITGB6	0.00254437589457629	10	0.0408063884439114	0.0743947779741201
ABI1	0.00155030321545033	18	0.0410119305914065	0.074591476077835
ARRB2	0.000760008009980995	42	0.0410469028810214	0.074591476077835
TOPBP1	-0.00234337232635219	11	0.0412357867272058	0.0748138581554071
SNCAIP	0.00253441655157608	10	0.0416014333136302	0.0752348486261793
SNRPA1	0.00125779712988009	23	0.0416015947901440	0.0752348486261793
ADD1	0.00233308645931922	11	0.042134220036956	0.0760757721297469
RPS6KA3	0.00135286247798162	21	0.0423524627118648	0.0763472741151282
AGTR1	0.00140898123007311	20	0.0424341369905161	0.0763721142158245
MORF4L2	0.00146669388034082	19	0.043057092973138	0.0773695067695379
TAF1	0.000799976190603491	39	0.0433276103772552	0.0777314292404187
ACTG1	0.000815768388427518	38	0.0438109962776299	0.0784734853956689
NPM1	0.000994084945388274	30	0.0440530523530073	0.0787816035640298
SKP2	0.00111638344491108	26	0.0449778709753066	0.080307813447799
CD44	-0.000810951928300718	38	0.0450708772914878	0.0803463419869322
RPA2	-0.00108005595918361	27	0.0452649396671931	0.080564612803528
VCAM1	0.00229602352074975	11	0.0455100875259013	0.0808006104086982
HMGB1	0.000653391358344868	49	0.0455411971604389	0.0808006104086982
ACP1	0.00187275153007554	14	0.0457083638055349	0.0809694905467285
MBIP	0.00199154882276257	13	0.0458887829502621	0.0811612786725006
IFNAR2	0.00228916222164030	11	0.0461594179695778	0.0815117746195508
TAL1	-0.00166818299525077	16	0.0464384300885942	0.081875941560027
MUC1	-0.00132560708968987	21	0.0466855330573308	0.0821827974802923
BCR	0.00100668809247262	29	0.0475030255509001	0.0834083856510829
RRAD	0.00227432949713375	11	0.0475898321638859	0.0834083856510829
VDR	-0.000784276566085185	39	0.047604201744002	0.0834083856510829
CHMP1B	-0.00245658651314951	10	0.0482777209190178	0.0844569208121004
BTRC	0.00121689201163320	23	0.0486984656916347	0.0850606834137357
KPNA3	0.00109494773360842	26	0.0492563532028868	0.0859017471083687
RDX	-0.00164512427313406	16	0.049546319647867	0.0862736830937116
WRB	-0.00244158848284197	10	0.049662637428578	0.0863425669142618
PLA2G4A	0.00243158271886970	10	0.050604977115426	0.087715144423729
UNC119	0.000462102947464216	72	0.0506080755543096	0.087715144423729
SNX6	0.00183004993230592	14	0.0508768154230109	0.088045267913843
MAP3K8	-0.00120476807782013	23	0.0509877509350052	0.0881017071374717
RBBP8	0.00172020839887784	15	0.051776619553629	0.089327576855107
TRAF2	0.000288940685037276	125	0.0518987847390383	0.0894012238147896
RACGAP1	-0.00193735160978418	13	0.0521267820602642	0.0896566740036081
CDC23	-0.00241110523492826	10	0.0525802880830654	0.0902986209739343
AKTIP	-0.00206123805340151	12	0.0533920427075191	0.0915529102313338
HNF4A	0.00110947962679402	25	0.0538796019717254	0.0920665854645188
PSMA4	0.00146257581416692	18	0.0538826897123154	0.0920665854645188
CASP6	-0.000951506896785637	30	0.0539371499398505	0.0920665854645188
SREBF1	-0.00192129463438175	13	0.0541057434189147	0.0921604878001
SATB1	0.00221069651803996	11	0.054156023450716	0.0921604878001
CD5	-0.00127846873599115	21	0.0550592404860805	0.0935560082328116
MAPKAPK2	0.00145230195257672	18	0.055589909488959	0.0943152445489259
TCF4	-0.00219663340048838	11	0.0557049113365956	0.0943674738625345
PTN	0.000452149784090083	72	0.0557884786238135	0.0943674738625345
MCM10	0.00113780991864673	24	0.0560951742170924	0.0947437845414083
SNAP29	-0.00218938376502454	11	0.056517682107607	0.0953142785699116
TBL1X	-0.00218786158874762	11	0.0566895841655026	0.095461062863306
NGFRAP1	0.00189828738140140	13	0.0570502587363119	0.0956226928629163
KHDRBS1	0.000825175809522305	35	0.0570596738409329	0.0956226928629163
GNGT1	0.00159366290862520	16	0.0571151839101589	0.0956226928629163
ICAM1	0.0020298800209144	12	0.0571256015374097	0.0956226928629163
POLR2C	0.00121638952206924	22	0.0576837112622444	0.096413441798021
PLEKHF2	0.00137533938225530	19	0.0578092705506044	0.0964799455057618
TNFRSF11A	-0.00188085368908916	13	0.0593692067377273	0.09893658824057
SPP1	-0.00108373385506011	25	0.0596911436775396	0.0992175802206071
ERCC2	-0.00187830834889284	13	0.0597142308904518	0.0992175802206071
ACTN2	0.000902315739702941	31	0.0602700761445943	0.099993438521048
TAF11	0.00157233694824427	16	0.0605221333539831	0.100263742314632
PSMA6	-0.00141916974025116	18	0.0614052375123955	0.101577135035160
AP3D1	0.00199386522304984	12	0.0616789780235387	0.101880135495296
CSNK1D	0.00174718162001846	14	0.062307178139781	0.102766878379229
SELE	-0.00198775339839433	12	0.0624807515891616	0.102902280127194
ARID1A	0.00155866608685153	16	0.0627934783772817	0.103266128622883
APC	-0.00103523882627697	26	0.0630076522769111	0.103467077629400
S100A1	0.00140825817979694	18	0.0634273415991221	0.103967601880464
PKD1	-0.00128848260463665	20	0.0634973070507812	0.103967601880464
SPIB	-0.00212938276601156	11	0.0636305534515022	0.104034340664939
DAB2	-0.00118664018464028	22	0.0640729255316092	0.104605564821359
DRD3	-0.00197197929716180	12	0.0645899652597285	0.105250364060348
ARRB1	0.000821007095653403	34	0.0646550121216038	0.105250364060348
RAD50	-0.00146913664950014	17	0.0649607992476312	0.105595332443508
NCOA1	0.000494145159391801	62	0.0652885734314373	0.105974994161490
TOP2A	0.000839592127174305	33	0.0653866117118016	0.105981196748699
JUN	0.000322173579791762	103	0.0654975291748522	0.106008226537428
ZNF24	0.00133371636122100	19	0.065808369272214	0.106358289981208
CUL1	0.000611098129929866	48	0.0660577860373795	0.106608220092501
SNRPD3	0.000776380810573529	36	0.0667635506313625	0.107592861837742
AMPH	0.00161699009988086	15	0.0675074454344491	0.108636047160398
VTI1B	0.00226857261880576	10	0.0681874183633479	0.109573532921899
RYBP	0.00226332747498512	10	0.0688276323435621	0.11044454461239
MMP9	0.000873421652506834	31	0.0689649884600866	0.110507311288131
TOP1	0.000923446287932728	29	0.0690769801804049	0.110529314105191
MYO5A	0.00225994347239882	10	0.0692432935789866	0.110638050467273
MAP3K4	0.00137611032068534	18	0.069706858282077	0.111220757590425
TAF15	-0.00207569488628790	11	0.0706071494016629	0.112497645697496
STX1A	-0.000622486343112738	46	0.0708490244075678	0.112723357846477
PECAM1	-0.00111314293751323	23	0.0713629522847207	0.113380666974525
YBX1	0.00110974933455465	23	0.0722303264535322	0.114506961922322
MDC1	0.00158919143145300	15	0.0723595098439454	0.114506961922322
MARK1	-0.00223495217569678	10	0.0723772430641294	0.114506961922322
TRADD	-0.0011968946613362	21	0.0724941460957262	0.114530828326632
TNFAIP3	0.00150234790175965	16	0.0729055679642617	0.114956471935462
MSH6	-0.00142676883852449	17	0.0730840591547694	0.114956471935462
CDK5R1	0.00129932297755224	19	0.0730874009821796	0.114956471935462
HLA-G	-0.00167937031945563	14	0.0731723481922782	0.114956471935462
GNA12	-0.00090850689473102	29	0.073694417676826	0.115615188724576
CTSD	-0.00149734158036839	16	0.0738655734554236	0.115722307855776
CDK4	-0.000638581484844791	44	0.0742384875228792	0.115970431470714
PHC1	0.00177999972700015	13	0.0743669903717191	0.115970431470714
MED23	0.000933084845655219	28	0.0745108938198944	0.115970431470714
TNFRSF1A	-0.000691184246243615	40	0.0745320400737597	0.115970431470714
ITGA5	-0.000932993043095576	28	0.0745394379336899	0.115970431470714
CCT4	0.00190148912995409	12	0.074745302892183	0.116130099081118
ENG	0.00204012232396552	11	0.0755664291068846	0.117243925323346
CBX3	0.00141293910018022	17	0.0759090338839836	0.117613263280118
TDG	-0.00134554537940835	18	0.0761419103387484	0.117811806249304
ADAM12	-0.00188890365623529	12	0.0766889455623124	0.118468768771558
RFC4	0.00203117635579444	11	0.0768573705805148	0.118468768771558
HLA-E	-0.00203063379831611	11	0.0769362386257651	0.118468768771558
HTRA2	-0.00203027947593685	11	0.0769877797579951	0.118468768771558
VAMP3	-0.00134025781354964	18	0.0773028392149115	0.118745265186829
PIK3CA	0.00156199809612909	15	0.0773785914277278	0.118745265186829
RNF11	0.000605621720427285	46	0.0788320925821594	0.120810992359072
BRCA1	-0.000279800321696022	115	0.0792643965208188	0.121149714289957
TERF2IP	0.00218296767393281	10	0.0792685204172463	0.121149714289957
HDAC9	0.00187099005281344	12	0.0795263069461742	0.121378784435194
GTF3C1	-0.00121554135567447	20	0.0800075946327809	0.12194789515094
POLD2	0.00200847584488227	11	0.0802139687737962	0.122002737797252
LSM4	0.00200816665599849	11	0.0802604960646138	0.122002737797252
GOLM1	0.00126641444989853	19	0.0806563268178557	0.122340000176380
STAT5B	-0.00073969627693602	36	0.0806998867817612	0.122340000176380
NOTCH2	-0.00185684555448704	12	0.081826478322784	0.123880943149853
FXR1	0.00199682052395771	11	0.0819831027034994	0.123951238790382
LIMS1	0.00216175985962305	10	0.0822290325575689	0.124156186499198
PHYHIP	-0.00120456061012406	20	0.0827713880522044	0.124807552713933
NCL	-0.000789334983733514	33	0.083218542457455	0.125313817359398
CDC16	0.00162117689812263	14	0.0836898842893752	0.125855102059757
HTR2A	-0.00161719300290468	14	0.0844525366966531	0.126832437208925
CD8A	0.000930194764164183	27	0.0846402290909478	0.126869913900358
INADL	0.00102686437522531	24	0.0847030649684072	0.126869913900358
ARHGEF7	0.00114734366855465	21	0.0851332108050989	0.127344628032323
ITPR3	0.00213716400824812	10	0.0857741186197295	0.127855783763653
STAU1	-0.000872685678610496	29	0.0857988885039502	0.127855783763653
VAV2	-0.0016101429895795	14	0.085815922185064	0.127855783763653
FBXW11	0.000782299331284919	33	0.0860032289360727	0.127965358585232
CTSL1	0.00119060431699501	20	0.0863952382514096	0.128378821251064
RHOG	-0.00136363355671493	17	0.0867134726671371	0.128681711955473
GGA3	0.00212927002043838	10	0.0869377423562257	0.128837148260121
NCBP1	0.00136219137894886	17	0.0870472867999669	0.128837148260121
HDAC2	0.000419074619708648	69	0.0871865897241518	0.128873757318918
FOXO1	-0.00109494603154552	22	0.0875270092914917	0.129207158190319
TGFB1	0.000757456660519507	34	0.0882655210002364	0.130126577591335
RALA	0.00142468797716704	16	0.0889964798266611	0.131032469776068
LDOC1	0.00117908852489713	20	0.089480952876308	0.131573558819806
LRPPRC	0.000944392369439273	26	0.089887670768784	0.131999052508231
EEF1D	0.00122878894605127	19	0.0900773239503352	0.132105095152565
GORASP2	0.00128457278394200	18	0.0904254245739797	0.132442934031115
PRNP	0.000791341470430917	32	0.0905817168854319	0.132499324711733
COPS2	0.00122204297435158	19	0.0918565679809478	0.134189627211388
STX7	0.00179727120177633	12	0.09211329938354	0.134390143309989
LSM1	0.00122046876010619	19	0.0922758029879258	0.134452842888877
CD3EAP	-0.000968242123846874	25	0.0924927336867578	0.134594582054942
SORBS1	0.00179292155015585	12	0.0929033368978878	0.134812633084431
VCP	0.00111966873563638	21	0.0929338074461499	0.134812633084431
PLD1	0.00116633189366965	20	0.0930021215643585	0.134812633084431
FZR1	-0.00157212610632143	14	0.0934773482235518	0.135327114470328
MARK3	-0.000997195546913354	24	0.0940883951297774	0.135950442038820
GSN	-0.00107271734808435	22	0.094149631612565	0.135950442038820
EIF3C	-0.00156456571692761	14	0.0950645077951966	0.137095518334075
CAMK2G	0.000900070683870402	27	0.0952103037893497	0.137129967674521
ARHGDIA	0.00156101876850876	14	0.0958165253524336	0.137826624916712
TRRAP	-0.000595484472209029	44	0.095979810282258	0.137885177250067
TRPC3	-0.00115496035386882	20	0.096233936612835	0.138073917063897
AGT	-0.00155654422659753	14	0.09677199444421	0.138658770989585
ITGB5	0.000797292015851392	31	0.096888099223319	0.138658770989585
YAP1	0.0014652212503946	15	0.0975841296630044	0.139477423850694
FRS3	0.00205880659525069	10	0.0978981857353184	0.139661545416699
TOM1L1	0.00131732228877171	17	0.0979612661981993	0.139661545416699
MAP2K3	0.00175798727642237	12	0.0994475032040617	0.141504352618203
HIPK2	0.000947611814836313	25	0.0996514152250553	0.141504352618203
CAPN1	-0.000666300135262876	38	0.099653747376535	0.141504352618203
SUPT16H	0.00124881962834342	18	0.099757034311483	0.141504352618203
DNAJC8	-0.00105384200891242	22	0.100083393274470	0.141788489421091
HDAC4	0.0007298165441603	34	0.100503780759952	0.142204954387038
NEDD8	-0.00118990892236763	19	0.100722933981130	0.142335999985047
SMAD7	0.000677447991612345	37	0.101641376399081	0.143453673105367
FANCG	0.00203219160461561	10	0.102314878739227	0.144223276970236
FNTA	-0.00203118072902486	10	0.102485706428505	0.144283269952174
DAB1	-0.00108721044754254	21	0.102802676995951	0.144454101752230
ARL4D	-0.00129846103098907	17	0.102863888467859	0.144454101752230
CSF2RB	0.000907230130423975	26	0.103259556070462	0.144828936621554
ORC3L	-0.00173667255988461	12	0.103617692592606	0.145150263425536
LUC7L2	-0.000903877361406125	26	0.104539922882188	0.146260004779245
HSPD1	-0.00070233592281368	35	0.105321466338805	0.147149302936500
GIPC1	0.000931785692258447	25	0.105437183020889	0.147149302936500
MED7	0.00107826769312872	21	0.105663366562959	0.147282234897003
ZNF408	-0.00135371195519690	16	0.106096934829189	0.147591644279922
MCL1	0.00142902370217869	15	0.106147760556137	0.147591644279922
GNA15	-0.0012856177902013	17	0.106312511638546	0.147638225363605
NRAS	0.00184836889118213	11	0.107400540061852	0.148965283560048
BIN1	-0.00095691318649691	24	0.108145700333818	0.149670334148422
RFC2	-0.00199825468679532	10	0.108174978412866	0.149670334148422
POLR2B	0.00141775558009299	15	0.108931932361275	0.150532494850738
HMG20B	0.00111097715815749	20	0.109588160420347	0.151253518004881
MAP3K7IP1	-0.00149439845733642	14	0.110845582672746	0.152661447354229
MAPKAPK5	0.00141000735239899	15	0.110879682943890	0.152661447354229
CCT3	0.00126606855268621	17	0.11173703840724	0.153653801391182
IGFBP3	-0.000763469085387669	31	0.111901428747411	0.153691973229081
COL4A5	0.00182000467337361	11	0.112902372968411	0.154877622853352
CBX1	0.00126080501485103	17	0.113234269974385	0.154884274894677
S100A8	0.00140055342070169	15	0.113293340815329	0.154884274894677
TP53BP1	0.00196963713905741	10	0.113320297362925	0.154884274894677
EDF1	0.00168149318072229	12	0.115060410831483	0.157071779982282
TNNI3	-0.00195570062140429	10	0.115894884383537	0.158019169393912
PTPRF	0.000935024304604393	24	0.116453726222799	0.158588904363517
PTPN13	0.00124912072226419	17	0.11661438106397	0.158615658546528
MEF2A	0.00113693095114038	19	0.116815530294745	0.158697360934653
CTGF	0.00179801364450823	11	0.117318959494983	0.159189027148312
FEN1	0.00166597404607181	12	0.118451630514271	0.160532292425083
ACTC1	0.000868434420356101	26	0.118858886930604	0.160890385321648
RIMS2	-0.00178628588261073	11	0.119729151566675	0.161851070562582
CBX5	0.000865942338602399	26	0.119920882142320	0.161851070562582
EZH2	-0.00112713781546784	19	0.120000255403699	0.161851070562582
FBXW7	-0.00112653340675755	19	0.120199015052961	0.161924994172890
TBC1D17	0.00165411308712644	12	0.121095926949935	0.162938125280614
HABP4	-0.00107107322946612	20	0.122933511912036	0.165213026564028
FANCA	0.00153335165643577	13	0.124269270367617	0.166808887698889
HBEGF	-0.00176161469112738	11	0.124925854640866	0.167490363467379
HAP1	-0.000538181373331215	45	0.125230518897018	0.167698952809608
SF3B2	0.000852575727238003	26	0.125744361928992	0.168186828943415
CDC37	-0.000662938349233522	35	0.126330342209709	0.168769917353987
RUNX1T1	-0.00121491119649407	17	0.126967515768149	0.169318913793354
CPSF6	0.00110595518578785	19	0.127121167624170	0.169318913793354
PSMA1	-0.000752988639606722	30	0.12720200323708	0.169318913793354
GRM5	0.00142903105478935	14	0.127343382123676	0.169318913793354
AKAP13	0.00151628494255573	13	0.128513549539002	0.170673056160059
ILF3	-0.00134308166782693	15	0.12886803493263	0.170942011686404
MED31	-0.000412291855086744	61	0.129253308441465	0.171251125618654
RPS6KB1	0.0012695922893317	16	0.129628020967487	0.171359001082966
TAF6L	0.00120643748124355	17	0.129639403856232	0.171359001082966
TP73	0.000791257345224094	28	0.130437304328637	0.172211312533665
RANBP9	-0.000899919091159007	24	0.130815184455402	0.172507739132788
HCLS1	-0.00150293180942072	13	0.131912191662107	0.173750683606679
NPHS1	-0.00172716392640292	11	0.132474710959469	0.174287532969911
INSR	-0.000368447248682258	69	0.132633847751409	0.174288163570357
MKNK1	0.00186983365612876	10	0.132785073760393	0.174288163570357
SEPT2	-0.00159997077498201	12	0.133757122483209	0.174634553219248
DAG1	0.00125606397520374	16	0.133764445222102	0.174634553219248
EIF5	-0.00149563948195042	13	0.133797416039415	0.174634553219248
SET	0.000808759817805582	27	0.133805878965138	0.174634553219248
UTP14A	0.00063490075810606	36	0.133825226354194	0.174634553219248
HSPE1	-0.00159889138358001	12	0.134019571829377	0.174685511959521
SUB1	0.00132415689256943	15	0.134345597952939	0.174814831457897
FGA	-0.00140297301792242	14	0.134429606274505	0.174814831457897
PDHA1	0.00185849644106542	10	0.135150781812547	0.175549714276128
PSMB8	-0.00124935417936333	16	0.135853562939356	0.176259036598519
GTF2H2	-0.00185158576876705	10	0.136608710260386	0.176876395797954
FKBP1A	-0.00158818706735003	12	0.136643884583930	0.176876395797954
FGFR3	0.000660953914106255	34	0.136897520462867	0.177001026952913
RNF2	0.00131476493496101	15	0.137130003124631	0.177098053373037
KPNB1	0.000575444608431275	40	0.137620104012527	0.177527179610796
PKN1	-0.000950818412860743	22	0.137891687464536	0.177673762513141
NUMA1	-0.00130990997509276	15	0.138586684221851	0.178364954800996
EEF1A1	0.000293660388870076	88	0.141382766777586	0.181755633187839
CCT1	-0.00146630480231359	13	0.141592225659030	0.181817113573155
PRKCE	-0.000557392096217757	41	0.142018068404676	0.182129220568939
PTPN1	0.000607445630717773	37	0.142159107516325	0.182129220568939
COPS4	0.00145906691245542	13	0.143568122666711	0.183725146791077
GRN	-0.00167619585924084	11	0.144284699430285	0.184432334536642
DPP4	0.00145387903700124	13	0.144997341957208	0.185132893620517
PSMD7	0.00128759512836161	15	0.145435766888056	0.185482139528059
ANK3	-0.00166962156179093	11	0.145865052950505	0.185818952295631
LAPTM5	0.00121555569340593	16	0.14676192115308	0.186749986795339
POLR2I	-0.00154516889550447	12	0.147591763467742	0.187555833035095
PSMB5	-0.000757365958908995	28	0.147728687933251	0.187555833035095
SH3GL2	-0.00104675448385703	19	0.148769398575939	0.188664176429067
ACTA2	0.00127565661694420	15	0.149204949805592	0.188901215768940
NMI	0.00104540917634682	19	0.149292179184062	0.188901215768940
GP1BA	0.00120624142451820	16	0.149882802588588	0.189251809853115
GRM1	-0.00165260299970312	11	0.150017565338811	0.189251809853115
TBXA2R	0.00179030008956124	10	0.150073993436202	0.189251809853115
TOLLIP	-0.00143436362355602	13	0.150471432044004	0.189540513094452
CABIN1	0.00164819288716364	11	0.151108199440888	0.190129702448323
PLAU	0.00114051745873254	17	0.151938803906757	0.190961195355576
EAF6	-0.000994246168235469	20	0.152164097097739	0.191030908164856
CDK7	0.000993787589836415	20	0.152353219650003	0.191055106567906
MAP3K3	-0.000881234078345428	23	0.153437048402365	0.192199987707727
NFE2	-0.00177058329864518	10	0.154614639268551	0.193459640513647
ILK	0.00125834213090951	15	0.154803282109138	0.193480460097523
MARK4	-0.000911083583787664	22	0.155117842829970	0.193658436915838
EXOC4	-0.00141638020159397	13	0.155654000244631	0.194112367024212
PKD2	-0.00175721858871190	10	0.15775128863693	0.196509984736557
PSMD13	-0.00161895734499384	11	0.158491557892779	0.197213736036712
RUVBL1	-0.000939245909662423	21	0.158720749074301	0.197280691661019
RIPK2	-0.000938342506808887	21	0.159121756228897	0.197560821062056
AES	0.00106735294275430	18	0.159472843142751	0.197778421612029
CEBPE	0.00149908374014943	12	0.160050818957060	0.198276620868161
ELA2	-0.000712961072477491	29	0.160452806698071	0.198550406847869
IRF3	-0.00149702701571878	12	0.160624843299322	0.198550406847869
SP1	-0.000297101778096098	82	0.160888786869404	0.198658364948277
HAX1	-0.0016077878059502	11	0.161383400521563	0.199050595219385
LPL	-0.00160490225566811	11	0.162136919531354	0.199678957088709
AP2A2	0.00160415425881245	11	0.162332680581921	0.199678957088709
ARHGAP1	-0.00111205376166831	17	0.162425397074788	0.199678957088709
CDK5RAP2	0.00110995499231550	17	0.163219725358417	0.200436414707297
FAF1	-0.00159991373052275	11	0.163445857949721	0.200495227867326
LIN7A	-0.00138861206176947	13	0.163920905528610	0.200858918500585
CD81	-0.000963853518824687	20	0.16508918844554	0.202070342633586
ITGAM	0.00116086517487283	16	0.165814747076095	0.202737824574909
SOCS6	0.00137985708084344	13	0.166594796391909	0.20332801670332
FRS2	-0.000853603496471744	23	0.166745383084204	0.20332801670332
GNG3	0.00147510660871398	12	0.16683972636094	0.20332801670332
SDC3	0.00137689008717871	13	0.167508356471732	0.203921944140820
CHEK2	0.000880443823887989	22	0.169481025034387	0.206100386344322
MAGEA11	-0.00056702646270772	37	0.170645907277757	0.207292861527977
CDK9	0.000716127839595693	28	0.171068072191116	0.207581518095257
PPM1A	-0.00136300802125598	13	0.171832796074198	0.208284780742066
MAPK11	0.00145709571702422	12	0.172080052407787	0.208359963312837
GJA1	0.00108326358564145	17	0.173578644201098	0.209948511503336
PIK3R1	0.000214956125179777	116	0.174429503656940	0.210751037198860
CRY1	0.00168547237973975	10	0.175418716821526	0.211709595306953
HDAC1	0.000205470466449886	122	0.175599279282936	0.211709595306953
MARK2	0.00155022379028622	11	0.176921727159565	0.213014501878759
SLC4A1	-0.00167908539078491	10	0.17706035276313	0.213014501878759
MAFG	-0.00154475243294123	11	0.178454727828375	0.214462649084421
DDX3X	0.00101883439309206	18	0.179305702080751	0.215036989448602
PCBP1	-0.00101881267658034	18	0.179314972098183	0.215036989448602
ELAVL1	-0.00143123994376045	12	0.179816807247681	0.215193791902051
SNTB1	0.00166841535561629	10	0.179828339964366	0.215193791902051
NEDD4	0.000680639953682227	29	0.180270623646478	0.215493807371702
EIF3A	0.000825033902232508	23	0.181399598178533	0.216613178241613
STX12	0.00152748922534318	11	0.183356424920674	0.218717682943179
PIAS4	-0.000590747410894565	34	0.183700224148359	0.218895658781870
CCND3	-0.000963070440186453	19	0.184026788304795	0.21905274251706
EIF3B	0.00117404526677146	15	0.184357679337754	0.219214639121037
GNA11	0.000818373084024249	23	0.184949584635697	0.219555505117471
SIP1	0.000920286645445278	20	0.185034713385488	0.219555505117471
LIN7B	-0.00164659684300827	10	0.185588320885107	0.219980348991602
NFKB1	0.000271907242063862	85	0.185979923425167	0.220212473919344
SOS2	-0.00131860529164729	13	0.186225729600977	0.220271659709982
FTL	0.00164229846142658	10	0.186738983571160	0.220384911320322
ERBB3	0.000814878189568946	23	0.186832679756608	0.220384911320322
ACTA1	-0.000263532104993902	88	0.186909241571331	0.220384911320322
CDC34	-0.00123209791346063	14	0.188661111813278	0.222217611121171
SDC2	0.000874995690289582	21	0.189190940954462	0.222608581148087
RSL1D1	-0.00116002705872522	15	0.189652881196859	0.222918227256624
LASP1	-0.00139891116887787	12	0.189850450986794	0.222918227256624
YTHDC1	-0.00150396347777881	11	0.190195933848253	0.223091014017817
PSME3	-0.00130427815199584	13	0.191054847377923	0.223865043857413
FGF2	0.000750600211591224	25	0.192157348603051	0.224922585263793
POU2F1	0.000624062888196231	31	0.193795975694236	0.226452223252833
ATRX	-0.00161609845979798	10	0.193866789956850	0.226452223252833
FES	-0.00129315977806358	13	0.194865460212521	0.227019434662713
MCM5	0.00098340048703175	18	0.194909534941059	0.227019434662713
PIAS3	0.000830571712651618	22	0.194957841388643	0.227019434662713
CDK5	-0.000408836142594593	51	0.195661788757416	0.227603534554162
CR2	0.00160771223867923	10	0.196189963697372	0.227982171613349
NF1	-0.00137180940363824	12	0.198574803782564	0.230515334790972
SOCS1	-0.000519643755476629	38	0.199098878328207	0.230666831920007
PSMC2	0.000855735788895984	21	0.199115433732311	0.230666831920007
EXOSC2	0.000973523349894068	18	0.199431584172715	0.230795390518242
TTF2	-0.00102091132132950	17	0.199678648030594	0.230843815482016
UPF1	0.00101923569957654	17	0.200417595093030	0.231312321858141
GTF2H4	-0.00136596145800857	12	0.200495175659425	0.231312321858141
PBX2	-0.000926906329667942	19	0.201047302182104	0.23171166010027
ELK1	0.000734943596661675	25	0.201595508053904	0.232105666848218
NR5A1	0.000850540259392463	21	0.201856684108913	0.23216873586194
FHOD1	-0.00158572292768924	10	0.202378233225419	0.232530842431243
PNMA1	0.000758918071543169	24	0.202604878601408	0.232553713913191
ERBB2	0.000503578648094594	39	0.203404170536295	0.233034605458456
COL7A1	-0.00135678180439511	12	0.203536910257517	0.233034605458456
TTN	-0.000921433166869612	19	0.203720188119141	0.233034605458456
CD40	-0.000784409878822545	23	0.203852508492561	0.233034605458456
TG	0.00145619453572531	11	0.204658192819905	0.233531854837283
FOXO4	0.00157689616154132	10	0.204901878225056	0.233531854837283
COPS5	0.000683838819528582	27	0.204910316806296	0.233531854837283
PSMB4	0.00100694056980124	17	0.205900866685811	0.234423252210628
ORC5L	-0.00118067398592656	14	0.207783024490319	0.236326938326192
OCLN	0.00117994088244301	14	0.208065434851036	0.236352939713703
NME1	-0.00111302078448614	15	0.208226119740773	0.236352939713703
ADAM17	0.00156442436684692	10	0.208506559413429	0.23643268078684
GOSR2	0.00155935873319285	10	0.209983713333836	0.237867889688540
TFPI	-0.00143510005300783	11	0.2112931580789	0.239110422344953
CDKN2C	-0.00133002687843188	12	0.212593674315641	0.240340363634612
EPN1	-0.00116724468236742	14	0.213000556430920	0.240355753399812
TUBA1A	0.000991295459290531	17	0.213034638702631	0.240355753399812
PIK3CD	-0.00154743942816925	10	0.213489266998094	0.240627335151968
BAT1	-0.00116420184309374	14	0.214195787272479	0.241182000677193
TCERG1	0.000826612042821118	21	0.214837050454202	0.241306797865046
DSP	-0.00082658294920791	21	0.214853190819084	0.241306797865046
RYR2	-0.00142367758612245	11	0.214950184142618	0.241306797865046
GAB2	0.000711551317930359	25	0.216319848268974	0.242602288472098
WASL	-0.000823115546241449	21	0.216783077926009	0.242816544371865
CCR5	0.00057680277679214	32	0.217377479777583	0.242816544371865
SAT1	0.000449868487486227	43	0.217384675544165	0.242816544371865
DBF4	0.00141500553423419	11	0.217756942364929	0.242816544371865
VPS72	-0.000980109558680509	17	0.218243391277567	0.242816544371865
VCAN	-0.000892521954626657	19	0.218269126966474	0.242816544371865
OGT	-0.00153073965589363	10	0.218471539277597	0.242816544371865
ESR1	-0.00015344047494541	154	0.218555713441019	0.242816544371865
LMO3	0.00131246314440989	12	0.218695270479171	0.242816544371865
TAPBP	-0.00115236716570731	14	0.218890444063885	0.242816544371865
INS	-0.00122615269616303	13	0.219016089678621	0.242816544371865
GRIN2A	0.00085328974102059	20	0.219101252281615	0.242816544371865
SNRPB2	0.000605265332256	30	0.220196609811346	0.243578733285423
NSF	-0.000729810170761835	24	0.220463993702077	0.243578733285423
PSMC3	0.000929411812673009	18	0.220563708542947	0.243578733285423
TPM1	-0.00140613481234491	11	0.220655163633863	0.243578733285423
RASA1	-0.000323748501085297	63	0.220944316072661	0.243658809770999
LIMK1	0.00114594184960951	14	0.221470019348851	0.243999343675092
ORC4L	0.00121654240080273	13	0.222648846494326	0.245058070838324
CCDC53	0.00139696308238991	11	0.223680706583766	0.245852569153852
RCC1	-0.00129801559875222	12	0.223807816913489	0.245852569153852
SMURF1	-0.000365907941745147	54	0.224297359580847	0.246149950268164
ETS1	-0.000655117362452862	27	0.224578907669212	0.246218715325975
GNG5	0.00129174876500632	12	0.226051833502067	0.247592250270006
RRAS2	-0.000720197687557123	24	0.226602672982958	0.247954143704640
BRF1	-0.00120552362920575	13	0.226866856581242	0.248001972753571
TNFRSF14	0.00128669225806813	12	0.22787412844976	0.248861235303160
UBE2E3	-0.00138350011598375	11	0.228175386272671	0.248948541226018
HSPH1	-0.00149773517128063	10	0.228562758667974	0.249129541378846
TCEB1	0.00106392689255416	15	0.228995983836419	0.249360121460856
TRAF4	0.000871032161076957	19	0.229557036473535	0.249729315828873
PTMA	0.000668698277450785	26	0.229796090877369	0.249747841461308
ARF1	0.000546901973249314	33	0.230040318438956	0.249771948213567
NUDT21	0.000954828553709963	17	0.230351248584838	0.249868362608362
MET	0.000575627552509062	31	0.230691841722985	0.249899370362839
YWHAE	-0.00030870626767725	65	0.230824154171277	0.249899370362839
SERPINB9	0.000952674792923702	17	0.231404403941135	0.250068015047424
BCL2L11	0.00137388510452510	11	0.231424545623197	0.250068015047424
C1QA	0.00112034784211165	14	0.231961325852048	0.250407492936078
SERPING1	-0.00148572626641745	10	0.232315628006272	0.250549519523251
STXBP1	0.000864012807544501	19	0.233332534383894	0.251405199961709
FAM46A	-0.00111524251156215	14	0.234095597057308	0.251985999408442
TEC	0.000732731214127402	23	0.235251861251180	0.252988535054615
PRKCG	0.000432484291274327	43	0.235683153431831	0.253210269424690
IQGAP2	0.000639355919180396	27	0.235928898926978	0.253232425563990
CTBP2	-0.000758398325100607	22	0.236638970301873	0.253739439104504
AHR	0.000758053118950841	22	0.236852415379802	0.253739439104504
GATA2	-0.000855090149095183	19	0.238195035861338	0.254934990060223
EP400	0.000935038731645521	17	0.240156946832898	0.256790451258900
CTCF	0.000934534220208894	17	0.24041071610569	0.256817673575239
FKBP4	0.00117020669546209	13	0.240769371312346	0.256826990198721
NEFL	-0.00125142313879644	12	0.240876074639183	0.256826990198721
TNPO1	-0.000978360372356568	16	0.242841648815808	0.258677533553880
DISC1	-0.00124431067627013	12	0.243560170083596	0.259197457990299
EFNB1	0.00123872450519346	12	0.245682957760261	0.261209411575575
PACSIN3	0.00133140318644919	11	0.246173314749928	0.261483608743105
BRMS1	0.00132289516125851	11	0.249204601264928	0.264453700308258
MAGED1	-0.000964103139837424	16	0.249775841377933	0.264810074396620
GIT1	0.000435837993646127	41	0.250922413677538	0.265593174982653
GGA2	-0.000913833060423053	17	0.250986705830870	0.265593174982653
EIF2S2	0.000795037668081633	20	0.252198427209715	0.266624591167448
POLB	0.00142313305368996	10	0.252584343157692	0.266781847322123
FCER1G	0.00142101853680949	10	0.253289936375403	0.267276137693792
PTPN12	-0.000615375812351238	27	0.253965569174779	0.267737916412978
RING1	-0.000825268845975102	19	0.254963997191892	0.268538811886018
SF1	-0.00130511111220133	11	0.255624823620279	0.268808849765355
EXOSC8	0.000862334001128318	18	0.255698325272585	0.268808849765355
GRIN1	-0.000413957622963268	43	0.256355664306683	0.269248258924933
SSSCA1	-0.00141115368961379	10	0.256599873107892	0.269253345748655
BCCIP	0.00140988489385061	10	0.257027760043772	0.269450979152635
APPL1	0.00129590387877904	11	0.258993510429819	0.271258938189388
PSMB2	0.000944064574160985	16	0.259753871353608	0.271582519133766
MAP3K7IP2	0.00105621638968090	14	0.259785332484403	0.271582519133766
INPP5D	0.000692756565988684	23	0.261784082435989	0.273417929013813
BMPR1A	-0.00104998866071557	14	0.262605468504311	0.273786017024465
SYNJ1	-0.00104994943377781	14	0.26262329859145	0.273786017024465
VCL	-0.000690768517380158	23	0.263155538274818	0.273939948455010
SYN1	0.000552301516980513	30	0.263258017840322	0.273939948455010
RERE	-0.00111459676484416	13	0.263857477469451	0.274309975937789
MAP2K4	-0.000688141078514903	23	0.264975673742007	0.275218108098882
GNB5	0.00104384155462623	14	0.265409758089744	0.275220742589245
COPG2	0.00118781782237827	12	0.265626544599696	0.275220742589245
CDC6	0.000741721302611431	21	0.265712221850539	0.275220742589245
FAM107A	0.00118529174864006	12	0.266644409965249	0.275932207864082
GGA1	0.000928449656595776	16	0.26771810688436	0.276788668564922
RXRG	0.00126856388189781	11	0.269177258284634	0.277447024892203
SLC2A1	-0.00137397749574443	10	0.269342798180820	0.277447024892203
CNOT7	-0.00137355195464540	10	0.269491132185166	0.277447024892203
NAPA	0.000837545748187418	18	0.269617179392586	0.277447024892203
DTNA	0.000878472336673663	17	0.269794487047109	0.277447024892203
PPIA	-0.00110075357676930	13	0.269834786687846	0.277447024892203
SF3B5	0.000680709036969729	23	0.270171052296512	0.277539084767914
TGS1	-0.00126506749698477	11	0.270499165046674	0.277622609091682
MYH9	-0.00109790597680814	13	0.271075772622194	0.277960787447671
CD79A	0.000916979395062267	16	0.273674277723245	0.280094164017934
DGKZ	0.00102585650686638	14	0.273732643773544	0.280094164017934
SMC1A	0.00109145100562650	13	0.273903315062926	0.280094164017934
MME	-0.00108849125009252	13	0.275206525642974	0.281171219973802
PSMD11	0.000697924917327164	22	0.276125300565807	0.281853909882327
ING3	-0.0009108968256616	16	0.276869258926906	0.282130700755804
PRKCZ	0.000287590052982389	63	0.276898092714455	0.282130700755804
PAK1	-0.000327222026719365	54	0.277167508829354	0.282143711327105
GAB1	0.000625095738460679	25	0.277412512094207	0.282143711327105
PIK3CG	-0.00101640552348187	14	0.278177009128257	0.282665671913399
NRP1	0.000860802892855639	17	0.279546070312394	0.283800455286779
ASH2L	-0.000666471645704347	23	0.280317746563919	0.28432726255271
NTRK2	0.000858622519496366	17	0.280765797818697	0.284525162384031
CUL5	0.000718115804802444	21	0.281225741010254	0.284734746278920
GNG13	0.000951046451916993	15	0.282232035326137	0.285496624012917
SKIV2L2	0.00107183631614434	13	0.282618718709536	0.28563091784153
GRB14	-0.00123249495279447	11	0.283027983872548	0.285787772541291
TLN1	0.000948923104728772	15	0.283307923765547	0.285813876692238
SUPT5H	-0.000596473076802384	26	0.284089226118587	0.286192819042574
CCR1	0.00122951788952110	11	0.284192393038694	0.286192819042574
HSPB1	0.000775217903750425	19	0.284918912824198	0.286667811955644
EXOSC9	-0.00122623004357819	11	0.285482120546805	0.286912523457765
MED26	-0.000741321935890571	20	0.285672260430161	0.286912523457765
HIPK3	-0.000710856240404756	21	0.286117920743389	0.287103775974501
RCOR1	-0.000890975039990571	16	0.287511005163928	0.288244528837704
MPP6	-0.000737637403919456	20	0.288073588127652	0.28855137120301
MAP1B	0.000678230658202361	22	0.289903535124688	0.290126004181180
PFN2	-0.000552303321298564	28	0.291127283724362	0.291091713480443
SLC9A3R1	0.000457535154774702	35	0.291391042053372	0.291096686972535
PPFIA1	-0.000837384933661245	17	0.292835335377679	0.292279947646360
HLA-A	-0.00062578356482963	24	0.293422780225076	0.292606645127924
HNRNPD	-0.000796292525279452	18	0.293915896856099	0.292806586468175
TJP1	0.000375275433397959	44	0.294143887890553	0.292806586468175
GNAI2	0.000336609194073845	50	0.29472845400103	0.292955190285187
WASF1	-0.000698156077365597	21	0.294814043276452	0.292955190285187
PRMT5	-0.000645898900266584	23	0.295431595490832	0.293309741181966
PSAP	0.00119954150378556	11	0.296097593885974	0.293711722583558
LDB1	0.000871631082000035	16	0.29810493011016	0.295442353080315
ITGA3	0.000664426988111644	22	0.299832076776256	0.296892494139792
SMAD4	0.000152379051936546	126	0.302030061144523	0.298750570938086
COL17A1	0.00110080249910971	12	0.302239727732067	0.298750570938086
ANK1	-0.00109791746311190	12	0.303508575753682	0.299741377826158
TNC	0.00127913022362821	10	0.303796023106483	0.299762077285255
NRG1	-0.000554152024326382	27	0.304291050546391	0.299987384690386
QARS	0.000742271613389422	19	0.305887916782597	0.301297601534394
SAPS2	0.00117478271096065	11	0.306178851852336	0.301320317511488
DLG1	-0.000281826762326554	60	0.306458946834075	0.301332335026218
AKT2	-0.000903305388490527	15	0.307093652159200	0.301576466677508
RAD52	0.00101853459149291	13	0.307243433387866	0.301576466677508
CCT6A	-0.00126857624951313	10	0.307803209811885	0.301862512943418
PSEN1	0.000350708636833319	46	0.308796768678135	0.302573100611744
AP2B1	-0.000530463035718343	28	0.31062704128396	0.304101587994848
ERCC6	-0.00125953833344451	10	0.311262451426428	0.304458672762502
TANK	0.00107815363805903	12	0.312295844517852	0.305204082416175
MYOG	-0.000946171040507582	14	0.312740153975352	0.305372991257572
ARNT	0.000644595512709212	22	0.31448875113523	0.306761296231214
NR2F2	0.00100294303388261	13	0.314707372040697	0.306761296231214
EPHB1	0.00124625677663417	10	0.316392288551619	0.308136653963279
DCN	0.000556958543571451	26	0.317205954313925	0.308661849021458
ITGA9	0.00114674934718917	11	0.317864979239186	0.309035790772952
RPL5	-0.000928994933154059	14	0.321605747302455	0.3124026423256
PPARGC1A	-0.000451137480103259	33	0.322132057314784	0.312643905292194
ACTB	-0.000145102934201646	127	0.322484954204857	0.312716592006896
CXCR4	0.000568993795536199	25	0.322825122989723	0.312776821579253
AXIN1	0.00048725878382434	30	0.323654739241582	0.313310752240125
RBPJ	0.00098369797651603	13	0.324083309630985	0.313455870062351
KRAS	-0.00113046348235730	11	0.32478648216747	0.313618635248218
NF2	0.000824818164670749	16	0.324809205594319	0.313618635248218
COPS3	0.000870149749251803	15	0.325188595319322	0.313715670116877
MSX2	0.000980198230420482	13	0.325807693094113	0.314043591478692
SLC2A4	0.000497556186993653	29	0.327333154911056	0.315243840855576
RPS27A	0.000779153726894466	17	0.327692633414166	0.315320077009118
VAV3	-0.000911727480395141	14	0.330682285652593	0.317924887053936
CDKN1A	0.000283775246522711	56	0.331203713672701	0.318152737766583
LAMA5	0.000968375970491808	13	0.331676745035552	0.318152737766583
CSNK1E	0.000857584263757882	15	0.332223988536283	0.318152737766583
PARD3	0.00062125495768941	22	0.332332427761524	0.318152737766583
DLEU1	-0.000811618198070363	16	0.332612169401606	0.318152737766583
SASH3	0.00120515639461612	10	0.332616301295274	0.318152737766583
SUPT7L	-0.00110762096530030	11	0.33465859339913	0.319375259018545
TRAP1	0.00046322956398579	31	0.334774180592325	0.319375259018545
GRB10	-0.00064220707914211	21	0.335213941456336	0.319375259018545
EFNB2	0.000698399743710576	19	0.335360997323363	0.319375259018545
RAB1A	-0.000617268794994486	22	0.335443965205219	0.319375259018545
HIST1H1A	0.00119774533744363	10	0.335597942525549	0.319375259018545
NCOR1	0.000325047430196801	47	0.336803206355536	0.319754780609057
RFC5	-0.000900168994276662	14	0.336849647708453	0.319754780609057
PPP1CC	-0.00102429365107662	12	0.337085283669151	0.319754780609057
HNRNPH3	0.00119394444275973	10	0.337133786747685	0.319754780609057
FLT1	-0.000637426776081673	21	0.338823805175033	0.321019176271176
CDC25A	0.000612694442484374	22	0.339037674129191	0.321019176271176
SGTA	0.000843896788122034	15	0.339998628153986	0.32165830328121
NEDD9	-0.000498206285922986	28	0.340968766929739	0.321860356022839
WT1	0.000841855789364798	15	0.341167851204714	0.321860356022839
PIN1	-0.000340395523931691	44	0.341315942928644	0.321860356022839
CCBP2	-0.00118355052700332	10	0.341356733763354	0.321860356022839
HOMER1	-0.000840834645367095	15	0.341753797038217	0.321964862932704
SNIP1	-0.000544737563296926	25	0.343882417853124	0.323699123156148
CAMK2D	-0.00108595475803608	11	0.344199130876659	0.323726346814126
MST1R	-0.0006839363077496	19	0.345465654246633	0.324499358021999
NUP98	0.000940863259256275	13	0.345597986342019	0.324499358021999
ITGA2	-0.00088127319859721	14	0.347090252405221	0.32562871152123
PSEN2	0.000463110872228711	30	0.348212495483444	0.326409328600403
MAD1L1	-0.00116599699267602	10	0.348565083203568	0.326467782715349
PSMB9	-0.00078402641290728	16	0.349310163129984	0.326893443880494
E2F1	0.000327744906044458	45	0.350465082546584	0.327528039995754
CRYAB	0.00107169825959388	11	0.350570619898863	0.327528039995754
USO1	0.000597483306904778	22	0.351164739403225	0.327810840608603
NUP62	0.000596834413038261	22	0.351688110578323	0.328027183719771
NFE2L2	-0.000778246937074734	16	0.352874076759582	0.328786875850263
ABI2	-0.00115510250783826	10	0.353087181483707	0.328786875850263
MATN2	0.00086903531415381	14	0.353827180549479	0.329203427014472
RHOQ	-0.000922249605028769	13	0.355224498300587	0.330121653814427
ANAPC2	0.00114956216412249	10	0.355401043520212	0.330121653814427
PSMB6	-0.000700192896803875	18	0.35605734077808	0.330458388592312
SCNN1B	-0.00114599518172169	10	0.356895804246348	0.33096349804268
CNTNAP1	-0.00114352400830149	10	0.357933679848047	0.331577912641143
TRIP6	-0.000495690376894065	27	0.358147904547722	0.331577912641143
GRIN2B	-0.000463143336866945	29	0.361898337545018	0.334705663907585
BAX	0.000763420735189135	16	0.362121393692038	0.334705663907585
VTN	-0.000385455282479319	36	0.362731386717379	0.334994212876221
MAP2K6	0.000849626734805531	14	0.364679746782438	0.336517299874581
STX8	0.000798844768655016	15	0.366404348092607	0.337831580301812
ATP5C1	0.000652962365666399	19	0.367750248493433	0.33879482466842
APBA1	0.00079351659012562	15	0.369609732888807	0.340229251450010
SNRPD2	-0.000354055036868384	39	0.371186169337542	0.341388952405801
SH2D1A	-0.00111168203735681	10	0.371476567623156	0.341388952405801
MAP2K1	-0.000417455758053131	32	0.371987161244579	0.341579122763931
SOX10	0.000550702273650638	23	0.372353788140433	0.341636892536236
ADAP1	0.000787832470642469	15	0.37304839995572	0.341995251071437
SNRPG	0.000405033276731725	33	0.374054806934493	0.342638634023944
TNFSF11	0.000783448650097207	15	0.375713923817092	0.343878373492727
GTF2H1	0.000403184621310915	33	0.376239363839656	0.344079324247371
PDGFB	0.00101276829396306	11	0.377693974761569	0.345129005824334
MBD2	-0.000778231506672566	15	0.37890142298261	0.345819639627686
GRK5	0.00069990031462479	17	0.379285264806586	0.345819639627686
VASP	0.00058582043875941	21	0.379372072354053	0.345819639627686
BIRC3	0.000505300823666355	25	0.379944959507556	0.346061420731006
EPRS	0.00077205936794904	15	0.382693810445264	0.348283118177963
ZMYM2	-0.000631598019285806	19	0.383631020354593	0.348853812767163
ATP6V1E1	0.00108233674901809	10	0.384235111695614	0.349071726002821
BMP4	0.000998414677094184	11	0.384491305131346	0.349071726002821
WWP2	-0.00065860056048227	18	0.385349359049974	0.349568597768758
INHBA	0.000925444765299521	12	0.385776692779686	0.349674257002885
PTPRS	0.000627918291654372	19	0.386408060755283	0.349725703677813
MBP	0.00032876888871739	41	0.38645526167102	0.349725703677813
MAPK10	-0.00092310596290891	12	0.386978472845015	0.349917677110089
AKAP9	0.00062618531491182	19	0.387720154024662	0.350141835881604
MED24	0.000393469288750281	33	0.387848923360729	0.350141835881604
CDK6	-0.00059848039728656	20	0.388719989143343	0.350646797740737
TCEB3	-0.00106679891598397	10	0.391097796800531	0.352509025287306
EPOR	-0.000353712382964755	37	0.392722228702482	0.353689772749452
TAF4	-0.000460473441691389	27	0.393318028326223	0.353812426554131
EXOSC10	-0.000491092592982634	25	0.39348749505257	0.353812426554131
ALB	-0.000909493020782637	12	0.39401863241996	0.35400703047183
GRK6	-0.000797587482509787	14	0.394790330965146	0.354417284071221
ESR2	0.000328455604987277	40	0.396742913245942	0.355886159184579
EIF2S1	-0.000503891313114746	24	0.397555623718188	0.356227335703489
TRIB3	0.000970842600532595	11	0.397756628237056	0.356227335703489
DNMT3B	-0.000839531917685243	13	0.400021302483333	0.3577758595366
GPRASP1	0.000383257589762531	33	0.400284140069831	0.3577758595366
PLCB3	0.00104552689139483	10	0.400612939965937	0.3577758595366
SAP30	0.000439617471459675	28	0.400757927714633	0.3577758595366
PFDN1	0.000636268273536067	18	0.401667640832259	0.358054930555806
PPP2R1B	0.000962096793477274	11	0.402021320829106	0.358054930555806
UBR5	-0.000581863688145634	20	0.402025455272169	0.358054930555806
CEBPA	0.000435724457230846	28	0.404942070525089	0.360367221955648
NR4A1	-0.000603195750783658	19	0.405382144905881	0.360473669360059
CCDC85B	-0.000166026558486043	88	0.405710067756371	0.360480300057713
NRXN1	0.000777916040575943	14	0.406553271238545	0.360670615048216
SH3GL3	0.000434220438686084	28	0.406565532285122	0.360670615048216
ANXA6	-0.00103068174917942	10	0.407334950945181	0.360791989874566
JUP	-0.000350899698012241	36	0.40734383827677	0.360791989874566
BID	0.000599781127752019	19	0.408045877690124	0.361129445305115
MCM4	-0.000774250478665872	14	0.408768063537039	0.36148418615838
RPLP1	-0.00069098564519523	16	0.409450414890925	0.361803170679386
CD79B	-0.000822079476428317	13	0.409889498302445	0.361906864018191
F11R	0.000770976461851891	14	0.410752337535559	0.362384251212531
MED13L	0.000592844427789907	19	0.413489172198427	0.364512917792816
LCP2	-0.000453933201188239	26	0.414959196890568	0.365522363995261
SMARCE1	0.000452678335154633	26	0.416250126053079	0.366086991968407
C2ORF18	0.00101121447856215	10	0.416251091540660	0.366086991968407
RAN	0.000321444642862678	39	0.416855862425262	0.366214863143145
STX3	-0.00100948743572588	10	0.417047612823841	0.366214863143145
ERH	-0.000929064253827994	11	0.418374626207388	0.366977370279906
TYK2	0.000450430532017576	26	0.418568444314221	0.366977370279906
CRMP1	0.000263939792550272	49	0.419232134231777	0.367055303088250
CNTN1	-0.000714220299224144	15	0.419351538014501	0.367055303088250
CCT5	0.000585075513981581	19	0.419636266961823	0.367055303088250
VPS11	-0.00099956215348136	10	0.421642599159862	0.368047928054905
LMNB1	-0.000639651177887734	17	0.421668993064213	0.368047928054905
ARNTL	0.000999320085923372	10	0.421755035857789	0.368047928054905
DARS	0.000752463111746948	14	0.422079861006621	0.368047928054905
CASP4	0.000919082591468956	11	0.423392219762368	0.368906313247457
GABRA1	0.000706481022515981	15	0.424408586683507	0.369417094765977
SNAP25	-0.000444582655155823	26	0.424635263309821	0.369417094765977
CAST	0.000989597595949887	10	0.42628550084492	0.370566146775987
WRN	0.000602809111970015	18	0.42687817756628	0.370794806003123
SHANK1	0.000701981679956642	15	0.42736489108732	0.370931141654812
PPARD	-0.000701380322103529	15	0.427760921568182	0.370988619460099
SPEN	-0.00073251197592541	14	0.434489745674381	0.376274028074419
TCEB2	-0.00069116009082727	15	0.434524168379087	0.376274028074419
BGN	-0.000731352744633373	14	0.435217224084094	0.37658427297979
CSF1R	-0.000651605885223194	16	0.436656417429554	0.377539161848508
ANAPC5	-0.00082894258295133	12	0.437239880636588	0.377753276093427
PPP3CA	-0.000517283049011674	21	0.437625023586869	0.377795854453861
GOSR1	0.000770983669157155	13	0.439600828440888	0.378695157181209
MEF2C	-0.000559671309216592	19	0.440108552936819	0.378695157181209
VIPR1	0.000823168997408785	12	0.440439252068293	0.378695157181209
RAF1	0.000157019125505986	86	0.440530956732403	0.378695157181209
CCT2	0.000957253321304163	10	0.441560010412526	0.378695157181209
DCC	-0.000956808829877454	10	0.441772080599395	0.378695157181209
CYTH2	0.000767308387555898	13	0.441784567388306	0.378695157181209
NBN	-0.000474204122276822	23	0.442395099583226	0.378695157181209
ADRB1	0.000955501068416431	10	0.442396361427686	0.378695157181209
STAM2	-0.000955242705995574	10	0.442519754530803	0.378695157181209
XRCC6	0.000188035104323869	69	0.4428113713139	0.378695157181209
NR2F1	0.000818827227824259	12	0.442854015882903	0.378695157181209
NEK1	0.000764943019645414	13	0.443193274478412	0.378695157181209
MED17	0.000426815454969498	26	0.443379969980636	0.378695157181209
GTF2I	-0.000273187644787898	44	0.445051902049226	0.379834761586916
CYFIP2	-0.000423547602747798	26	0.446878373269811	0.381054424776907
RPGR	0.000811121152876271	12	0.447158492709366	0.381054424776907
CTNND2	-0.000755911627516692	13	0.448595519758976	0.38198962801789
RASAL2	-0.000483747786084288	22	0.450335486780736	0.383181181804989
ATXN2	0.000705613347304346	14	0.451550172389281	0.383691143461091
LEF1	-0.000570658036991445	18	0.451950224334189	0.383691143461091
EEA1	0.000935600828859662	10	0.451958123027063	0.383691143461091
SS18	-0.000801144080802507	12	0.452766693691960	0.384087704331010
GNG7	-0.00070280553997214	14	0.453352603198170	0.384228165177675
RIT1	-0.000931805369550132	10	0.453794959765609	0.384228165177675
USP7	0.000253416443218202	47	0.45395700408377	0.384228165177675
STAT5A	-0.000252237856224791	47	0.456059098913759	0.385717142303865
MEP1B	-0.000794108931725313	12	0.456744978181385	0.385918492616144
GAPDH	0.00033892670782929	33	0.456983329971136	0.385918492616144
PPP2R5A	0.000655701513068163	15	0.458462222327948	0.386876956329243
GNA13	-0.000306225579133057	37	0.459332440877487	0.387320733913303
PKP2	-0.000844506708111792	11	0.461979016508689	0.389078865080121
PLG	-0.000253405513061533	46	0.462109228776585	0.389078865080121
DAZAP2	0.000436444021149329	24	0.463707254535265	0.390032430060303
UBE2E1	0.000840821745899145	11	0.463935254258911	0.390032430060303
HDAC5	-0.000342062921624331	32	0.464458767313012	0.390180934763062
CEP70	-0.000779140329534744	12	0.465274539186939	0.390574554384357
GNB1	0.000419013904142662	25	0.466572094944158	0.391371718678644
CIITA	-0.000902919809167646	10	0.467911478486319	0.392202754940208
E2F3	0.000900298032536706	10	0.469204686761394	0.392870876725346
POLR2G	-0.000606028625352639	16	0.469407093390247	0.392870876725346
CDT1	0.000829175625047074	11	0.470148060350916	0.393198471599228
LYST	-0.000896098735945994	10	0.471280129412788	0.393567578422082
ERCC3	-0.00060280159229964	16	0.471776343427259	0.393567578422082
TRAF6	-0.000174107824093672	70	0.471978344138044	0.393567578422082
H2AFZ	-0.000894666951524914	10	0.471988924372259	0.393567578422082
ASCC2	-0.000335371595943457	32	0.473241583077942	0.394143393693704
MX1	0.000891859857269073	10	0.473380260223882	0.394143393693704
MLL	0.000819484238738233	11	0.47535292219484	0.395214893398115
MARS	0.000631280470735551	15	0.475369859659681	0.395214893398115
RNASEL	0.000818713110713898	11	0.475768418136032	0.395254116890845
CCL7	0.000628651868474417	15	0.477209916616109	0.395438085025597
TADA2L	0.000628485598037554	15	0.477326439099848	0.395438085025597
SAFB	-0.000708557082728123	13	0.477525351148078	0.395438085025597
LSM7	-0.000708416333023254	13	0.477612832664808	0.395438085025597
EVPL	-0.000757473273347053	12	0.477776427541471	0.395438085025597
CD59	-0.000882372902463202	10	0.47809912189468	0.395438085025597
TCEB3B	-0.000881559352938144	10	0.478504979426602	0.395482975438355
KRT19	0.000662884049711177	14	0.479414601165839	0.395676096946348
PABPC1	0.000512329711219794	19	0.479748593271748	0.395676096946348
ID2	-0.000420885277400385	24	0.479793907276494	0.395676096946348
KDM1	0.000448295459346693	22	0.484217829835322	0.399031868885673
GAK	-0.00086505810548917	10	0.486777491912352	0.400367923229109
BLNK	-0.000482788608965812	20	0.486854884203904	0.400367923229109
HDAC3	0.000206139331216659	55	0.486906885452336	0.400367923229109
TK1	-0.000609193770651839	15	0.490951319371095	0.403398649535128
MED12	0.00040786649311898	24	0.493484943945186	0.405184474892958
F10	-0.000517634985482174	18	0.495062201582053	0.406183025999211
RAD1	0.000678877446109993	13	0.496165019961128	0.406791142663923
LIFR	-0.000780371075714514	11	0.496676789402726	0.406914142761903
CDK3	0.000676333577539923	13	0.497780507843868	0.40751830143464
APBB1	-0.000513948987262214	18	0.498138787107207	0.40751830143464
DRAP1	-0.000675106174525864	13	0.498560972272443	0.407567270895788
BAZ1B	-0.000536401105363094	17	0.500421650128246	0.408296359951358
PDE6D	-0.000448976915409638	21	0.500493745238002	0.408296359951358
TGFA	0.000718797530122972	12	0.500541761505457	0.408296359951358
BMX	0.000534727786042999	17	0.501759140235089	0.408446946157275
EEF1B2	-0.000716733739035968	12	0.50177251047197	0.408446946157275
TBK1	0.000771080665014989	11	0.501815694237198	0.408446946157275
UBE2L3	0.000561629221850912	16	0.502575756715515	0.408769808679722
EPB41L1	-0.000712461581679646	12	0.504325307516101	0.409896423101497
HNRNPC	-0.000441689596442718	21	0.507472694504982	0.412156698422349
GABPB1	0.00075823046473481	11	0.508969782898881	0.413074347747287
PFN1	-0.00040588990816457	23	0.510863326911396	0.414199375691975
PHC2	0.000476370552018401	19	0.511113432321735	0.414199375691975
MED14	0.000354072906615266	27	0.511584421165104	0.414199375691975
PPFIA2	0.000698900308077133	12	0.512473914044086	0.414199375691975
FADD	0.000277361725997549	36	0.512511369979676	0.414199375691975
PTPRE	0.000814562342875624	10	0.512565319970338	0.414199375691975
DNM1	0.000225378527182152	46	0.513083235673426	0.414320254802419
MMP14	0.000452003021614367	20	0.515058141344142	0.415616651622108
IGF2R	0.000691940655973955	12	0.516682278726931	0.416628346719106
APAF1	0.000606900797777343	14	0.517298850991672	0.416826721146735
SDC1	-0.000684285448945776	12	0.521331828036799	0.419478105430259
SMAD6	0.00063972558464197	13	0.521335156303483	0.419478105430259
MAPK7	-0.000638124086338843	13	0.522378548838754	0.419959169328413
B2M	-0.000425990093272044	21	0.522679716732898	0.419959169328413
TGFBR3	-0.000727079906657957	11	0.52653150367384	0.422374057925232
PSMD12	-0.000726865467525206	11	0.526653461608724	0.422374057925232
TGM2	0.000352223961060449	26	0.527032310015819	0.422374057925232
RAB3B	0.000786416680605095	10	0.527242203183799	0.422374057925232
UCHL1	0.000785806540200873	10	0.527562726077707	0.422374057925232
ETS2	-0.00047878911487983	18	0.527989562445263	0.422415137715655
RABEP1	0.000627541943290333	13	0.52929979381822	0.42316241210137
KCNA4	0.00062317009560362	13	0.532172752790085	0.425157100689712
YY1	0.000493127905234736	17	0.535608942338144	0.427596428180626
ADAM9	0.00076967114857348	10	0.536074979224837	0.427596428180626
MS4A1	-0.000768845314800282	10	0.536512502057556	0.427596428180626
POLR2F	-0.000545954398882431	15	0.537041000935367	0.427596428180626
ELN	0.000516560366609098	16	0.537471060002213	0.427596428180626
RAD51	0.000367138214192320	24	0.537632610829783	0.427596428180626
VAMP2	-0.000322289134550091	28	0.537887004834172	0.427596428180626
DLGAP1	0.000705463434559839	11	0.538897563073369	0.428097235162222
ROCK2	0.000761072157777742	10	0.540639467517932	0.428949593479895
SERPINE1	0.000486948877492477	17	0.540733199410974	0.428949593479895
HMOX2	-0.000700995399471627	11	0.54147161265704	0.429232654657278
TF	0.000607094162041422	13	0.542804517861137	0.429967208217470
F2	-0.000226120347881387	42	0.543282036118643	0.429967208217470
NFKBIB	-0.000240507428077374	39	0.5435449620936	0.429967208217470
RAB5A	-0.000507968342969522	16	0.544259097833681	0.430229567556028
SUMO2	-0.000337186498113196	26	0.54482183276297	0.430371962133199
KLC1	-0.000750969946914992	10	0.54602659585783	0.431020959270344
PLAUR	-0.000457046189852428	18	0.546895113600699	0.431403807882177
PAK2	0.000455874905144615	18	0.547922984080356	0.431840932200838
ITGA6	0.000345431121865836	25	0.548364802659872	0.431840932200838
DTNB	0.000640071691712152	12	0.548600977202735	0.431840932200838
AATF	0.000686310976535742	11	0.549974361121309	0.432497786299788
NCKAP1	0.000559979860071413	14	0.550204408738386	0.432497786299788
HNRNPU	-0.000271043667138449	33	0.551947556275748	0.43356503741092
VHL	0.000365838466679813	23	0.553438591931206	0.433629747166973
PSMA7	-0.000449581615286354	18	0.553462005328968	0.433629747166973
MAP3K10	-0.000555056335926918	14	0.553716104022422	0.433629747166973
PSMA5	0.000471140725239538	17	0.553953418798086	0.433629747166973
CPE	0.000495784371915531	16	0.553957413492484	0.433629747166973
PRKAA1	0.000733595855486602	10	0.555353344267847	0.434420150852131
MAPK8IP2	0.000587700513836797	13	0.555769728575518	0.434443747072917
XRCC1	0.000626951021514688	12	0.5568266521879	0.434828393652468
LAMA1	0.000376126052540404	22	0.557257859646587	0.434828393652468
RFC1	0.000337640690045204	25	0.557421478484922	0.434828393652468
AXL	0.00044455412295028	18	0.55790656167681	0.43490519442914
PTK2	0.000127806084197035	79	0.558864281123112	0.435350068072196
CLU	-0.000487439517100119	16	0.560648290815594	0.436019692025555
KCNQ1	0.00051455730669846	15	0.560705438330211	0.436019692025555
RXRA	-0.000140752057877380	70	0.560926071545525	0.436019692025555
MAP2K7	-0.000512445449884291	15	0.562315121444254	0.436019692025555
DAXX	-0.000234342119423425	38	0.562523731262875	0.436019692025555
SIAH1	-0.000322421645087478	26	0.562574255262075	0.436019692025555
EXOSC7	0.000664566760528662	11	0.562684555402541	0.436019692025555
RPH3A	0.000718873729869107	10	0.563316894211408	0.436019692025555
KIAA0408	-0.000541532493829755	14	0.563418072734117	0.436019692025555
STX6	0.00057609483943909	13	0.563600089890559	0.436019692025555
C1ORF103	0.000114975785129512	88	0.56474859388111	0.436607932184464
POLR2E	0.000480992213057485	16	0.565844375564618	0.437154632625747
RAB8A	0.000711823445304838	10	0.567149962481965	0.437474773836082
DHX9	-0.00026727332512978	32	0.567605171433507	0.437474773836082
THRB	-0.00024758331004312	35	0.568049456443616	0.437474773836082
HCFC1	-0.000317901520790964	26	0.568064294379200	0.437474773836082
MAP2	0.000534861026113198	14	0.568234165863963	0.437474773836082
MPDZ	-0.000608346649194691	12	0.568592243964585	0.437474773836082
FBN1	0.000653453295212292	11	0.569235032039222	0.437669971003906
PRKDC	-0.000215759503465684	41	0.569785639241102	0.437794074452069
RTN3	-0.000603936330010013	12	0.571398698671656	0.438733785075907
TBPL1	-0.000644194316843705	11	0.574720094442922	0.440983021037323
ITGB2	0.00023168791595517	37	0.575590045959851	0.441209733015858
IL2RG	0.000405228209430064	19	0.576181310106268	0.441209733015858
ITSN1	-0.000358205301262537	22	0.576192264500532	0.441209733015858
EGF	-0.00064035507628345	11	0.577001789130049	0.441509954621358
PLCB1	-0.000639336641289157	11	0.577607769682691	0.441509954621358
GSK3A	0.000442981020986311	17	0.577888055264459	0.441509954621358
NCOR2	0.00016744435206677	54	0.578154340101892	0.441509954621358
TERF1	0.000342169232405298	23	0.579391350081307	0.442154429682832
HIF1A	0.000297734298469654	27	0.580994042262712	0.442970994562248
RBM8A	-0.00063322765133228	11	0.581248962487614	0.442970994562248
FURIN	0.000381610502117902	20	0.582592716803782	0.443694466401865
TNK2	0.00048465164380741	15	0.583705220654242	0.444240961291978
WDR77	-0.000582151852543611	12	0.585356777019167	0.445196696881365
SPTBN1	-0.000479111638228646	15	0.588013689140249	0.4469152537982
CD4	-0.000278777219137816	28	0.59414133728129	0.451267614795445
ERC2	0.000659459111221561	10	0.59600319900269	0.452376299614597
PLEC1	-0.000381693176242393	19	0.598535920255189	0.453992339383661
TOMM20	-0.000463222808841435	15	0.600451262331494	0.455138231718964
PDCD6	0.00055809058454217	12	0.600955203438449	0.455213468247605
SMARCD1	0.000257231933511659	30	0.602338545997111	0.455850476777433
PQBP1	-0.000555559888612833	12	0.602606657321833	0.455850476777433
HSP90B1	-0.00037653099457029	19	0.60349131827679	0.456212890418307
NCK2	0.000235461771308920	33	0.605327400409381	0.457293566800074
CCNK	0.000483063278750417	14	0.6062805232004	0.457583115487803
CAMK2B	-0.000549568977070369	12	0.606524261511603	0.457583115487803
COPS7A	-0.000452745355859674	15	0.608717391694112	0.458821031896956
IARS	-0.000545821053431883	12	0.608980895381179	0.458821031896956
ARR3	0.000509591301000023	13	0.609465610563985	0.458878874549473
DVL1	0.000339672635544797	21	0.610264207330278	0.459172809477529
GOLGA2	-0.000448020118817627	15	0.612461844435734	0.460518308716028
PTGES3	-0.000473139263967792	14	0.613698008164742	0.461139548509702
TGFB2	0.00053147396856249	12	0.618425539807201	0.464381660480668
IGF2	0.000439110067508541	15	0.619550042682911	0.464915702847315
PIK3R3	-0.000565891918794437	11	0.62207636370809	0.466500268312841
EXOSC1	0.000561877316088955	11	0.624549408013074	0.467836453230696
CCL2	0.000561649338714698	11	0.624689972182239	0.467836453230696
GABRB2	0.000431567680398515	15	0.625578024554498	0.46818981344325
EFNA1	-0.000559526565392809	11	0.625999467020668	0.468193719714639
GDF9	0.000205157256550714	36	0.628076218189056	0.469229783261705
GNB2	0.000405643420857638	16	0.628219026334416	0.469229783261705
MXD1	0.000601410932385849	10	0.6287476128148	0.46930893505957
NKX2-1	-0.00055441192323532	11	0.629159426102539	0.46930893505957
FLNC	-0.000403943692837749	16	0.629659571661365	0.469370754855301
STXBP2	0.000552091497318685	11	0.63059529270852	0.469395622275153
MEN1	-0.000425290231709352	15	0.63061423055146	0.469395622275153
ING1	-0.000364470147252016	18	0.630944805851218	0.469395622275153
DES	0.000550744725858909	11	0.631429308035522	0.46944559103817
ZYX	-0.000418632329379909	15	0.635974473493929	0.472512460787065
ABCA1	0.000240117725755906	29	0.636426621505021	0.472536283824868
GTF2F1	0.000375476821467946	17	0.637159813997937	0.472584063101046
HTATSF1	0.000541235776956184	11	0.637331224234452	0.472584063101046
MAP3K11	0.000468860451789133	13	0.638350700534735	0.473028191324972
SERPINF2	-0.000499447220730587	12	0.6397356740143	0.47374239580387
TTRAP	-0.000465677803901876	13	0.640631800696009	0.474093893794123
COL4A6	-0.000579154670743187	10	0.641503316639371	0.474414538869661
NUP214	-0.00053231307525482	11	0.642890279129134	0.474414538869661
ADAM15	0.000409877782734303	15	0.643051796564897	0.474414538869661
TRIM24	0.000275840268009664	24	0.643282198346081	0.474414538869661
MAG	0.000494012525140985	12	0.643382176790293	0.474414538869661
TP63	-0.000574997838100977	10	0.643897639424967	0.474414538869661
DTX2	-0.00053050796610129	11	0.644017354157146	0.474414538869661
SMAD9	9.29268744287781e-05	87	0.644849862374736	0.474716922884438
PARD6B	0.000366047096244959	17	0.645639721429107	0.474987535012775
BMPR2	0.000198810119875947	35	0.646625113730966	0.475401550279934
ENO2	0.0003801001724688	16	0.650013842346659	0.477335987157443
HOXA9	0.000452510725662592	13	0.650104970367498	0.477335987157443
ATP5J2	0.000482902718779055	12	0.65086319888286	0.477539782069012
EPHA4	-0.00048235699230833	12	0.651231591013583	0.477539782069012
HLA-DRA	0.00051385944150919	11	0.654450702401605	0.479587676564557
BAIAP2	-0.000389940239266484	15	0.659290206350963	0.48252237860089
PSMA2	-0.00035094871898097	17	0.65931335197688	0.48252237860089
KRT20	-0.000505358916141441	11	0.659804148587749	0.482567603793876
CRKL	0.000163337511342598	42	0.660600374292856	0.482836009817448
SRPK1	0.000280211854078305	22	0.661928801821973	0.483466055165494
STRAP	0.000465986133143614	12	0.662321981886029	0.483466055165494
UPF3B	-0.00034712543654134	17	0.662794228070176	0.483497018842544
ITGB3BP	0.000496989186926067	11	0.66509229853525	0.484844498530499
GRIA1	-0.000313415116776572	19	0.665505635041685	0.484844498530499
CSF3R	-0.000361663600865958	16	0.665934475904064	0.484844498530499
LRPAP1	0.000494035023599515	11	0.666962796519595	0.485263578395604
PRKAR2A	0.000224842931953606	28	0.667372878803788	0.485263578395604
PAFAH1B1	0.000378254207815854	15	0.668883880831934	0.486048078402347
CREBBP	4.36331001871793e-05	194	0.670924461418268	0.487143961192978
OPRM1	0.000487263514785896	11	0.671258139350084	0.487143961192978
XRCC4	-0.000397210389248559	14	0.671717653275602	0.487163139815236
SNTB2	-0.000420440306284153	13	0.673413673077024	0.488078491627463
MSX1	0.000334538922940142	17	0.67430471959506	0.48809386000737
RAB3A	-0.000482095275306449	11	0.674543737847553	0.48809386000737
JUND	0.000259065816276249	23	0.674736619876651	0.48809386000737
IL1RAP	-0.000444766906063177	12	0.676807516790297	0.488853806818662
RAPGEF1	0.000267074864551686	22	0.676859568492488	0.488853806818662
PPP1CA	-0.00016140226459348	40	0.677090933050951	0.488853806818662
BCL6	0.000328850586565355	17	0.67953207899403	0.489932645315766
NCAM1	0.000412066632979768	13	0.679552796104878	0.489932645315766
RGS12	-0.000513244183263284	10	0.679891833769728	0.489932645315766
CASK	0.000197651590214099	31	0.680667442043132	0.490145324426474
ZBTB17	-0.000344310514447754	16	0.681058449855393	0.490145324426474
HUS1	0.000409231606717153	13	0.68163613336	0.490247414716447
FGF1	-0.00038306253545165	14	0.68276190652158	0.490655986022018
GNAI3	0.000181416304763127	34	0.683076591573582	0.490655986022018
ATF1	0.000321992210975441	17	0.68585518671473	0.492036171467677
TRAF3	-0.000167164852883972	37	0.686265745608157	0.492036171467677
PTEN	0.000280421358154925	20	0.686310301269306	0.492036171467677
RAP1GAP	-0.000430003610804885	12	0.686957248503428	0.492186292831768
PEX5	0.00040116832815692	13	0.687574723914264	0.492315120756704
SFN	0.000229507264616169	25	0.69005095292232	0.493460569794358
CD82	-0.000246179050922446	23	0.690054458734523	0.493460569794358
GRAP	-0.000495305644474831	10	0.69049053096851	0.493460569794358
NGFR	-0.000213950411746111	27	0.691650222328175	0.493975511258455
PSMB7	-0.000314243705293726	17	0.693025489538095	0.494369077879118
FUBP1	-0.000421137195089016	12	0.693080268682375	0.494369077879118
FRAP1	-0.000451316509475241	11	0.694237544360537	0.494880742637179
PPP6C	-0.000389792033169889	13	0.695986152689898	0.495813018302282
WBP11	-0.000415170793143682	12	0.697211924020357	0.496371886176744
POLR2K	-0.000387442260410786	13	0.697728244098269	0.496425281009992
TCEA2	0.000444766479622316	11	0.698455916517785	0.496628887944047
DDX17	-0.000444045345582833	11	0.698920916182531	0.496645585239667
GRIN2D	0.000195552098821339	29	0.70026111706161	0.497283777277637
SFPQ	0.000183895224240149	31	0.701787352992612	0.498053191699286
RABGEF1	0.000474496912236877	10	0.702861376842717	0.498500906712596
GABRG2	0.000378410657479888	13	0.704438928347098	0.499304956930247
CRK	0.000102613100933902	61	0.705749198674158	0.499661632081510
L1CAM	0.000286354514955844	18	0.705849974788445	0.499661632081510
NCOA3	-0.000155824465464516	37	0.706526181941935	0.499661632081510
TGIF1	0.000401490798830761	12	0.706718931358873	0.499661632081510
ACP5	-0.000465145001825551	10	0.708447083244407	0.500397962468042
PDX1	0.000463701724475285	10	0.709310531102996	0.500397962468042
SF3B1	0.000174309828385255	32	0.709317158456721	0.500397962468042
ITGA2B	0.000312021402678575	16	0.709539803567038	0.500397962468042
SYT1	0.000309803198826142	16	0.711511956847398	0.50147440569997
RAC1	-8.1391635331407e-05	78	0.712662741977036	0.501775301524861
MITF	0.000325521072988300	15	0.712831033871045	0.501775301524861
ARF6	0.000340265234709003	14	0.716578089871069	0.504097470162612
NR0B2	-0.00038414890943268	12	0.718836701746202	0.505370301684354
HES1	-0.000380074314611478	12	0.721694274212276	0.507062372851574
COPG	0.000354186318664784	13	0.72255084495009	0.507347305416097
DLG2	0.000161097896218865	33	0.723674282207768	0.507771012443122
PPFIA3	-0.000405314591581007	11	0.724057091813553	0.507771012443122
MYST2	0.000216254570554597	23	0.726108299852276	0.508731121354046
FOXG1	0.000328057022312234	14	0.726330682435144	0.508731121354046
RBBP5	-0.000369235510366028	12	0.7293145205823	0.510297287080552
SPG21	-0.000396632674724928	11	0.729733850121927	0.510297287080552
RUNX2	-0.000198222447519103	25	0.730525768520478	0.510297287080552
SERPINA5	0.000273998015848909	17	0.730698892597551	0.510297287080552
DVL2	0.000133333306503147	40	0.730835009305008	0.510297287080552
TERT	-0.000258121672162581	18	0.733688874181218	0.511972168237095
TRIP10	0.000419737280069121	10	0.735786717001371	0.51311774334445
HIST2H2AA3	-0.000384863837745320	11	0.73745267708577	0.513960902179155
PSMA3	-0.000169550932455831	29	0.738544397729917	0.514182071193554
PPBP	-0.000382965370119315	11	0.738700332726019	0.514182071193554
PAX6	0.000221912147121772	21	0.739141339410852	0.514182071193554
KCTD20	-0.000263364045403636	17	0.740767146406062	0.514994572630649
MAPK8IP3	0.000239184076390153	19	0.741452686990858	0.515078697421695
BCOR	0.00040982013791212	10	0.741803958690905	0.515078697421695
ELK3	-0.000408799884385747	10	0.742423902761786	0.51519114231294
IGFBP5	-0.00023731841542729	19	0.743398088256671	0.51554911619335
RYR1	0.000374156100180234	11	0.744498664843098	0.515994247595202
CBLB	0.000193748205818323	24	0.744962834813853	0.515998024176249
RPL6	0.000180058852923393	26	0.74642310379784	0.516691318861433
MED22	-0.000206394281908806	22	0.74740392618956	0.517052080887355
EXOSC4	-0.000184244111847542	25	0.748863849663068	0.517572927490468
CDC25B	0.000231467212198644	19	0.74950995949737	0.517572927490468
DDX24	-0.000204590498041146	22	0.749537178262928	0.517572927490468
C1QBP	-0.000188739090983814	24	0.751335836679798	0.518496651759929
EXOC7	-0.000264038252980781	16	0.752613951892489	0.519060236849349
PTPN11	-5.80178758547101e-05	96	0.754570397169172	0.520002061102989
KIT	9.54258951449849e-05	53	0.75506664614746	0.520002061102989
YWHAH	-8.02711548564594e-05	65	0.755366396225532	0.520002061102989
TTR	-0.000274830737814036	15	0.755996306158739	0.520117388338646
RANBP2	-0.000355268897793903	11	0.75697890987725	0.520475075827926
FHL2	-0.000119018653156366	40	0.7587812839452	0.520501594649396
AP1G1	0.000232391536343635	18	0.759369772599709	0.520501594649396
GABRR1	0.000380157540188542	10	0.75989488792647	0.520501594649396
DDX5	-0.000326076027467936	12	0.759917126115346	0.520501594649396
ORC1L	0.000242927337314247	17	0.760240452870079	0.520501594649396
COL1A2	0.000221114409253964	19	0.760362385800063	0.520501594649396
HOOK2	0.000268318868922734	15	0.76160041091104	0.520501594649396
SDCBP	-0.000154083722986409	29	0.761636491963328	0.520501594649396
SPN	-0.000347351340123059	11	0.76222978068395	0.520501594649396
CYCS	-0.000266760160183677	15	0.76294370259538	0.520501594649396
TRIM29	0.000266730424750949	15	0.762969335479167	0.520501594649396
SMC3	-0.000300823626569535	13	0.762988538140713	0.520501594649396
SMARCA5	-0.000218573820581325	19	0.763032898913341	0.520501594649396
RIMS1	0.000320279182847949	12	0.764057423717118	0.520781859552405
E2F2	0.000372854335252149	10	0.76436970272917	0.520781859552405
EIF2AK2	0.000145777259454660	30	0.767778765739812	0.522787879793973
CDH2	-0.000233801377276421	17	0.768986370922412	0.523293386122359
COL4A1	0.000180760883399955	23	0.769666306071003	0.523439420098439
CASP2	0.000211368280074053	19	0.770622185655942	0.523772830203433
RNPS1	0.000255140503782547	15	0.772979746334403	0.525057950298608
APP	5.4925610913048e-05	92	0.775223554960819	0.526264298116716
GNAS	0.000139536133484164	30	0.77745297666342	0.527459430007568
XIAP	-0.000195565469530068	20	0.778206911081866	0.52747302319502
KLK2	-0.000280272626169575	13	0.778743050662853	0.52747302319502
HDAC6	-0.000299602315650793	12	0.778879779057784	0.52747302319502
CCNT1	0.000222676445797032	17	0.779687806852766	0.527702534133494
RIBC2	0.000221281591978062	17	0.781032559291008	0.528294812616766
FSHR	-0.000243732075577863	15	0.782870434804524	0.529219729994943
UBE2I	5.53718409894932e-05	87	0.783584348672347	0.529384195605272
EEF1G	7.12492897004147e-05	64	0.784876427365421	0.529586262596401
CCDC106	0.000338904554914088	10	0.785272615971103	0.529586262596401
MPP3	-0.000271760220706929	13	0.785295846965507	0.529586262596401
IL4R	0.000185544061937559	20	0.789297074879187	0.531808023076003
GRAP2	-0.000177876762080487	21	0.789535931713503	0.531808023076003
EIF2B1	-0.000329723130944792	10	0.790953033547212	0.532443712336294
MED1	-8.28455283806595e-05	51	0.793155659907609	0.533293808909249
ANXA2	-0.000168032978222010	22	0.793164058351463	0.533293808909249
PURA	0.000324654871771202	10	0.794093478000577	0.533599768015682
FMR1	0.000276629119525007	12	0.79544288293284	0.534187407000798
KCNJ12	0.000216047006232456	16	0.796480077358643	0.534564801843166
PARK2	-0.000138736258116567	27	0.79703501067555	0.534618265708423
POLR2L	0.000108210482434090	36	0.79832409507282	0.535163810697571
F5	0.000315075907279716	10	0.800037976073032	0.53597061301152
CCRL1	-0.000314271970744184	10	0.800537414207349	0.53597061301152
STAMBP	-0.000191134633010959	18	0.80109596282747	0.53597061301152
TUBB3	-0.000268352048278819	12	0.801433538752298	0.53597061301152
TRAF5	-0.000160468327454777	22	0.80227801690442	0.536004078728232
DYNLL1	-7.08487525162616e-05	58	0.802691724480259	0.536004078728232
SIN3B	-0.000208718240078032	16	0.803239719369089	0.536004078728232
FXR2	-9.07980298281097e-05	43	0.80338960499139	0.536004078728232
CD2AP	0.000206057716470542	16	0.80569731173448	0.537225091653188
AKT1	4.30914105013391e-05	102	0.806969344567714	0.537754497458938
SMAD5	-0.000126985314469275	28	0.80822620499988	0.538139326158319
STX5	-0.000161233579967879	21	0.808827178693347	0.538139326158319
NME2	-0.000183404013400157	18	0.808982042768478	0.538139326158319
ACVR2A	-0.000182845173418444	18	0.809552883885086	0.53820077915229
SERPINA3	-0.000211382067066346	15	0.811103134781646	0.538912898698506
RBP1	0.000293850820539321	10	0.81325067890658	0.53961886075383
GADD45A	-0.000197866136704028	16	0.813276038586077	0.53961886075383
RBMX	0.000208529773575128	15	0.81360481852176	0.53961886075383
TYROBP	0.000250679465996795	12	0.814263061732246	0.539737195623054
NOS1	-0.000148885976357438	22	0.816284402155681	0.540298422407895
CRYAA	-0.000288128027819479	10	0.816822426632347	0.540298422407895
TERF2	0.000265652336246402	11	0.817010606942096	0.540298422407895
SLC9A1	0.000265622137195232	11	0.817031040409969	0.540298422407895
NOS3	0.000283621564216019	10	0.819637714682677	0.541158927663061
MPHOSPH6	0.000165127723399505	19	0.819819624017214	0.541158927663061
MAP3K7	9.40884497200978e-05	37	0.820151504455646	0.541158927663061
CAMK2A	-0.000103531565130044	33	0.820256639094579	0.541158927663061
PIAS2	-0.000189229094071020	16	0.821285867940362	0.541520347389042
PPARA	-0.000104871099373394	32	0.822544169054353	0.542027493287784
GTF2F2	0.000149054524901715	21	0.823018742678039	0.542027493287784
SETDB1	-5.39117492193819e-05	70	0.8237557611796	0.542140310097914
CALM1	0.000123501627955391	26	0.824476697045873	0.542140310097914
GATA4	0.000207687805466061	14	0.824635928749343	0.542140310097914
TAP1	-0.000251685627252185	11	0.826473898771096	0.543031269986104
JUNB	0.000204100905563098	14	0.8276165880087	0.543464624951338
EPB41	9.62907293318382e-05	34	0.828444061421337	0.543690604662527
RAB6A	-0.00018054635115593	16	0.829356902698305	0.543921020661006
GTF2A1	-0.000201520692705393	14	0.82976224475636	0.543921020661006
HSPB3	-0.000213225759609037	13	0.830744556406842	0.544247779288701
MED28	-0.000131567497558172	23	0.83123032297022	0.544249044034974
TRPC1	0.000196686369078258	14	0.833785785526957	0.545604654898553
EPB41L2	0.000259963199640589	10	0.834454972157197	0.545725084155494
ADRBK1	-8.80092792463816e-05	36	0.83537288817158	0.54600794543444
RNF41	0.000143845080853033	20	0.835878677068905	0.546021264273869
RBPMS	0.000104412760038664	29	0.837143082817837	0.546529831543757
TEK	0.000171377419189234	16	0.837899451664486	0.546706328733568
IGF1R	-7.13579564950884e-05	45	0.83891129357803	0.54678319087052
GTF2E2	-0.000161658882517668	17	0.839075860698273	0.54678319087052
RBBP4	-7.08043070885123e-05	45	0.840144217542756	0.54678319087052
SH2B2	0.000152604306779280	18	0.840586542576779	0.54678319087052
CPSF1	0.000213518804113466	12	0.84139921532282	0.54678319087052
WDR33	0.000248846777283163	10	0.841437891267879	0.54678319087052
TGFBR1	3.02827598198774e-05	122	0.841778320179563	0.54678319087052
DDIT3	-0.000158777504256291	17	0.84190596416321	0.54678319087052
MAPK8IP1	-0.000185854459716839	14	0.842816699254122	0.547058821916389
JAK2	-4.19847902961235e-05	81	0.84453109670122	0.547687566016346
ATF4	-0.000155874730822481	17	0.844759148724467	0.547687566016346
GDI1	-0.000199147056847548	12	0.851946645712236	0.55202930483957
YES1	-9.32356576621052e-05	29	0.854369869638167	0.553280752468079
GTF2E1	-0.000138240306110238	18	0.855417526585138	0.553640470136976
PEX19	0.000142959190747416	17	0.857478245378015	0.554514517961809
COPB2	-0.000123912549442673	20	0.858361083696494	0.554514517961809
CCL5	-0.00015760466056034	15	0.858566923688084	0.554514517961809
GABRA2	-0.000221345299015052	10	0.858765847524963	0.554514517961809
RGS7	0.000203610126423237	11	0.859232808482034	0.554514517961809
SORBS3	-0.000155605003496051	15	0.860342840990892	0.554757047891887
CHAF1A	-0.000108340668926576	23	0.860687426941697	0.554757047891887
EGFR	2.25647253948136e-05	148	0.861088147001998	0.554757047891887
MDM2	-6.61331262284737e-05	41	0.861698829834988	0.55477500473835
LSM3	-0.000173275140483919	13	0.862102406626128	0.55477500473835
PSMD6	0.000183599213177299	12	0.863387050863229	0.555284023139086
TXN	0.000211935585358136	10	0.864710757422487	0.555817568229173
SPRY2	-0.000211086748406175	10	0.865247421279899	0.555844898614623
S100A10	0.00019144479407045	11	0.867563248837241	0.557014500660463
IFNAR1	-0.000119994566431347	19	0.868534427453327	0.557319935885982
POLR1B	-9.46546142589821e-05	25	0.869361615868216	0.557532680088234
POLR2J	0.000153046840169546	14	0.870291073182662	0.557810730824023
DCP1A	-0.000201573594815119	10	0.871266158399122	0.558117693300456
RECQL5	-0.000159939279516397	13	0.872621074938724	0.558218766602362
BRAF	0.000111019887433106	20	0.872965670866758	0.558218766602362
RGS19	0.000159283834961088	13	0.873138654093457	0.558218766602362
F2RL1	-0.000182920922625163	11	0.873408962239911	0.558218766602362
CCR3	-0.000181751892627946	11	0.874211235426694	0.558414239795493
SNX2	0.000167841482984399	12	0.875011186167876	0.558608008460555
SPTAN1	6.62803767554676e-05	36	0.875633103174834	0.558687964864168
SFRS7	0.000163057655187115	12	0.878545574894265	0.560228465084951
GABRB3	-0.000188902846921779	10	0.879294159473104	0.560388140037009
PARD6A	0.000120069866379002	17	0.880108534535516	0.560568317777209
KPNA1	9.97843027124468e-05	21	0.880976450033254	0.560568317777209
NID1	-9.58775920242183e-05	22	0.881071904381915	0.560568317777209
CAPNS1	0.000158760575586714	12	0.881722411311834	0.560665074455441
ORC2L	9.45852498563937e-05	22	0.882663260403678	0.560701123968538
DDB1	0.000106895144968167	19	0.8827760278986	0.560701123968538
SSRP1	-0.000115854858025932	17	0.884287109163368	0.56134393299516
MYOC	-6.27383575558027e-05	35	0.88496787253538	0.561388471980031
MTA2	-8.27185677826137e-05	25	0.885713952511267	0.561388471980031
FLT4	0.000177345677421015	10	0.886627472277714	0.561388471980031
SPTB	0.000162617567531709	11	0.887360389187146	0.561388471980031
ZNF165	-0.000175466993404838	10	0.88782047908985	0.561388471980031
SRRM1	0.000161731947535937	11	0.887969769436687	0.561388471980031
E2F5	-0.000150306543506906	12	0.887977998465503	0.561388471980031
TCF3	-4.75108722518547e-05	47	0.888349855204734	0.561388471980031
CDKN1B	-6.05705837189996e-05	35	0.88891629012104	0.561431017151444
COPS6	3.52572080233426e-05	66	0.889751150297886	0.561642954259846
COPA	0.000153517804024750	11	0.893624892580515	0.563771829556235
CHGB	-9.89952665405469e-05	18	0.896184486449136	0.565069710412163
HLA-F	-0.000160794436542644	10	0.897146420956127	0.565359331918319
PRKG1	-7.20709119701235e-05	25	0.900342605390473	0.567055809426338
HNRNPA1	0.000153457297293802	10	0.901815356259102	0.567665538851472
DIABLO	0.000139608213454556	11	0.903213306716681	0.567847243367847
AURKA	-9.2164670751571e-05	18	0.903311203852361	0.567847243367847
CCND1	4.79254792221551e-05	39	0.903653278501202	0.567847243367847
MCM6	-9.99778196355328e-05	16	0.904999580747325	0.567847243367847
SF3B4	5.41830191385761e-05	33	0.905344737772444	0.567847243367847
PDCD6IP	-0.000136304397736109	11	0.90549288310274	0.567847243367847
THBS1	4.38807129201857e-05	42	0.90609913776294	0.567847243367847
PKNOX1	0.000135363054391746	11	0.906142537330021	0.567847243367847
DNMT3A	0.000132658106208305	11	0.908009665477476	0.568700481273656
RAD17	-0.000122141460435021	12	0.908867075595404	0.568920719474655
ITGB4	6.17105481109714e-05	26	0.911756613520318	0.570412049990981
LYN	2.11465451917858e-05	91	0.913256969552632	0.571033107387792
PLK1	4.15162460299601e-05	40	0.914696473842103	0.571323404761534
IL16	7.43398622923053e-05	20	0.914737054199748	0.571323404761534
PPARG	5.64379926142222e-05	26	0.919269150462311	0.573579367255651
USP8	-0.000125917894788985	10	0.919368862062484	0.573579367255651
SPTA1	-0.000113769466367220	11	0.921061412849377	0.57411325289572
CTTN	6.10322634402194e-05	23	0.921245377839271	0.57411325289572
STAT2	0.000103463270982340	12	0.922755798088081	0.574736122172659
KCNA2	7.28089621896633e-05	18	0.923546491295068	0.574853277828768
ABCC9	8.94529838150193e-05	14	0.923965981212301	0.574853277828768
BRD8	6.50151087842277e-05	20	0.925398474648665	0.574968841736311
CDK2	-2.06564584071534e-05	78	0.925532797101015	0.574968841736311
PRTN3	9.23806327901677e-05	13	0.926216297982515	0.574968841736311
SLC9A3R2	-5.29111099313639e-05	25	0.926748107208071	0.574968841736311
NFYB	7.3181722179827e-05	17	0.926753023033156	0.574968841736311
ATXN1	-1.45714578136835e-05	114	0.927709925775804	0.574968841736311
TRPC4	-0.000112704876284786	10	0.927805293365586	0.574968841736311
GATA1	-6.78903846328516e-05	18	0.928697004609178	0.574968841736311
CNKSR2	0.000109811966746354	10	0.929653515185751	0.574968841736311
HSPG2	5.61987259845909e-05	22	0.930119629001606	0.574968841736311
GPS2	6.30252713812785e-05	19	0.930721603267046	0.574968841736311
IMMT	4.83658304185397e-05	26	0.930784419253256	0.574968841736311
E2F4	6.00549196013489e-05	20	0.931075274735312	0.574968841736311
CFTR	6.80136126178566e-05	17	0.93191268863269	0.574968841736311
GCN5L2	-4.31773633669197e-05	29	0.932261491398641	0.574968841736311
TNF	9.5696576994675e-05	11	0.933569473662195	0.574968841736311
SFRS2	8.3022252019882e-05	13	0.933672551457465	0.574968841736311
CD63	7.7804000397641e-05	14	0.933843060614331	0.574968841736311
SP3	-6.90202187701217e-05	16	0.934334526855072	0.574968841736311
CIB1	-6.8444055348893e-05	16	0.934881461880816	0.574968841736311
GNAO1	-3.45994167733954e-05	36	0.934885791158664	0.574968841736311
PAWR	-0.000100228378005396	10	0.93577893400194	0.575182999209633
PSMB1	-6.05702169818478e-05	18	0.936367824464099	0.575182999209633
APCS	9.03772343935239e-05	11	0.937254202256066	0.575182999209633
MEP1A	6.59184004835334e-05	16	0.937279351175768	0.575182999209633
TPM3	-9.66445677125227e-05	10	0.938070548371843	0.575354648660771
DOK1	3.79224643672016e-05	29	0.940489238189244	0.576523770697846
KLHL12	-9.15053611081684e-05	10	0.941357628422681	0.576728248416786
ROCK1	4.67479874680654e-05	22	0.941848224774872	0.576728248416786
NGF	-7.98353006215113e-05	11	0.944560535037825	0.577713747881737
PAFAH1B2	-8.60375862942408e-05	10	0.944855959238532	0.577713747881737
RASSF1	6.46617970313623e-05	14	0.944998390786212	0.577713747881737
HGF	6.74628288553025e-05	13	0.946082032937823	0.577757965692283
OPRD1	-5.97943705353932e-05	15	0.946097971092148	0.577757965692283
CEACAM1	6.67950331808109e-05	13	0.946614950678362	0.577760012902287
PSMB3	-5.52658341707923e-05	16	0.947399039733023	0.577924997933547
UTRN	6.01710539597233e-05	14	0.948812796085785	0.57823992795221
MAPK9	3.07527144925324e-05	31	0.94894341581350	0.57823992795221
MSH2	3.70361459025803e-05	24	0.95041881544704	0.57859523015788
ELF1	7.11909146576595e-05	11	0.95055523793164	0.57859523015788
WEE1	5.29316284692882e-05	15	0.95227657367537	0.578893918100826
PROC	6.86133027477664e-05	11	0.95234331567362	0.578893918100826
GABARAPL2	-6.76265661324615e-05	11	0.953027874404426	0.578893918100826
NTRK1	-2.82433746812583e-05	31	0.953104483615407	0.578893918100826
JAK3	-2.86881359397029e-05	30	0.95366121477108	0.57891947239509
FEZ1	-2.32919921670294e-05	37	0.955117572480593	0.579280473977909
ZMYM3	5.57010417037818e-05	13	0.955471548517002	0.579280473977909
EPHB2	2.89970113016458e-05	28	0.955800833840831	0.579280473977909
SEC16A	6.6384284770371e-05	10	0.95743861879446	0.579960604553698
TGFB3	-5.88452784672788e-05	11	0.959121451714825	0.580667275769647
SF3A3	6.05059365715421e-05	10	0.961204325908084	0.58161524773999
CD36	3.61063695518804e-05	18	0.962042403520125	0.581672406501232
ZFP36	-5.87443220169015e-05	10	0.962332999766357	0.581672406501232
CDC25C	-3.17261270440183e-05	20	0.963555363120627	0.582098463616526
SPI1	-2.76335661117844e-05	23	0.96429611120777	0.582099414346162
MBD1	5.52190095451044e-05	10	0.964591906733104	0.582099414346162
KIAA0802	-3.26801787256858e-05	17	0.967253800231965	0.583146467068816
MED13	2.62201788808869e-05	22	0.96736380025862	0.583146467068816
CNKSR1	4.29531597820887e-05	12	0.967890198149245	0.58315127628389
GSE1	-3.2744037290966e-05	16	0.968820184499752	0.583399111154321
FGFR4	3.14575349021018e-05	16	0.970044641624007	0.583823908825515
ITGB1	7.6536287018869e-06	84	0.970597630886413	0.583844343585385
CCNE1	-1.7621212980079e-05	29	0.972327338753417	0.584535626313037
PNN	-3.19703024619034e-05	13	0.974433439419583	0.584535626313037
REPS2	2.52849526204524e-05	17	0.974661110225872	0.584535626313037
SUMO3	-2.29828694900736e-05	19	0.974709267657	0.584535626313037
TUBA3C	-3.93350291747585e-05	10	0.974773113669926	0.584535626313037
MLLT1	3.36198234481388e-05	12	0.974864741098595	0.584535626313037
THRA	1.51647197076610e-05	30	0.975495109169834	0.584552026207739
RBBP7	-1.35105753057418e-05	33	0.976345470919714	0.584552026207739
BLM	-1.75817867539285e-05	24	0.976451088058911	0.584552026207739
CREM	-1.91935307826907e-05	18	0.979816924517849	0.586028960763465
MATR3	2.30949048563023e-05	14	0.98034177726059	0.586028960763465
PACS1	2.93819651867477e-05	10	0.981154962518976	0.586028960763465
SFRS3	2.89795492403377e-05	10	0.98141301748831	0.586028960763465
PIK3R2	-1.14145885840355e-05	30	0.981553743382512	0.586028960763465
LAMA4	-2.40151236026498e-05	12	0.982044068121697	0.586028960763465
TAF5	1.34849621008959e-05	22	0.983211852738917	0.586208864464455
RAD23A	2.39047406657256e-05	11	0.983387820040788	0.586208864464455
TFDP1	1.29586118275071e-05	21	0.98448605880448	0.586401997823337
GRIA4	2.3769146585495e-05	10	0.984754428475679	0.586401997823337
PTPRJ	-2.10005199179353e-05	11	0.98540581661936	0.586479415880534
SUMO4	4.00101079711668e-06	69	0.986971207994766	0.586878408977233
PMF1	1.78612970564207e-05	11	0.987587208948029	0.586878408977233
RPL8	1.36996928147282e-05	15	0.987641407259283	0.586878408977233
COL4A4	-1.54526732571991e-05	10	0.99008828054322	0.588021765737343
FGFR2	6.65846227729805e-06	20	0.992348704856318	0.589053240609531
CDC27	5.76012726660746e-06	17	0.99422666513877	0.589729623810865
PDLIM7	-5.73595487817213e-06	16	0.994536710335086	0.589729623810865
PTK2B	1.52742431711594e-06	58	0.995701955187415	0.590035325185578
SFRS4	-5.11652498331738e-06	12	0.996174103469016	0.590035325185578
FBLN1	3.54250727239158e-06	16	0.996625873576527	0.590035325185578
SKI	2.98442979208557e-06	13	0.997612954925053	0.590309020879379
ANP32A	2.04093427526031e-06	13	0.99836759236499	0.590444959034656
SHANK2	9.46415750524565e-07	11	0.999342257535852	0.590710812627322


==> ADF3.txt <==
Gene	AvdiffS	P-value	Freq_of_Gains(NoDM)	Freq_of_Loss(NoDM)	Freq_of_Gains(NoDM)	Freq_of_Loss(DM)	Diff_Freq(DM-NoDM)_Gains	Diff_Freq(DM-NoDM)_Loss
CDC2	0.00226419717815681	1.01479398601770e-51	0.0902255639097744	0.0526315789473684	0.0789473684210526	0	-0.0112781954887218	-0.0526315789473684
ACTN1	-0.00425301372583511	6.46011766565821e-27	0.0601503759398496	0.0977443609022556	0	0.131578947368421	-0.0601503759398496	0.0338345864661654
GNG11	0.0107073891153764	7.08212344245961e-27	0.142857142857143	0.0300751879699248	0.157894736842105	0.0526315789473684	0.0150375939849624	0.0225563909774436
CALR	0.00413129049475084	1.57956618457638e-26	0.0526315789473684	0.0902255639097744	0.105263157894737	0.105263157894737	0.0526315789473684	0.0150375939849624
CLP1	0.0118773782018836	4.38292445669350e-25	NA	NA	NA	NA	NA	NA
ZBTB16	0.00248182139279470	4.09106420065592e-24	0.037593984962406	0.233082706766917	0.0263157894736842	0.315789473684211	-0.0112781954887218	0.0827067669172932
CCNB1	0.00442768583242865	2.1843125442112e-23	0.0827067669172932	0.105263157894737	0.0263157894736842	0.131578947368421	-0.056390977443609	0.0263157894736842
IGFBP7	0.0123020232375998	4.60369189264033e-23	0.0676691729323308	0.0601503759398496	0.0789473684210526	0.105263157894737	0.0112781954887218	0.0451127819548872
TAF9	0.00399199628243071	2.61594249715169e-19	NA	NA	NA	NA	NA	NA
PTBP1	0.00567122499473207	8.78613850891754e-19	0.0150375939849624	0.120300751879699	0.0526315789473684	0.184210526315789	0.037593984962406	0.0639097744360902
BCL2	0.00236610000738812	1.08382853082325e-18	0.075187969924812	0.127819548872180	0.0263157894736842	0.184210526315789	-0.0488721804511278	0.056390977443609
TUBA4A	0.00252089045487397	1.92825428478922e-18	NA	NA	NA	NA	NA	NA
ZAP70	0.003463263914766	2.18458462442804e-18	0.0676691729323308	0.0075187969924812	0.0263157894736842	0.0263157894736842	-0.0413533834586466	0.018796992481203
CDKN2A	-0.00407825647264017	2.03470360684435e-17	NA	NA	NA	NA	NA	NA
VIM	-0.00165054254275492	3.64743013536556e-17	0.203007518796992	0.0225563909774436	0.184210526315789	0	-0.018796992481203	-0.0225563909774436
SMAD2	0.00112259769351543	4.17456083463719e-17	0.075187969924812	0.135338345864662	0.0263157894736842	0.184210526315789	-0.0488721804511278	0.0488721804511278
BAT3	0.00308135249617528	1.19806637356310e-16	NA	NA	NA	NA	NA	NA
ID1	-0.00770772610051801	1.97600871241456e-16	0.248120300751880	0.0075187969924812	0.236842105263158	0.0263157894736842	-0.0112781954887218	0.018796992481203
NR3C1	0.00168197519502069	2.06112973979124e-15	0.120300751879699	0.0676691729323308	0.0526315789473684	0.0789473684210526	-0.0676691729323308	0.0112781954887218
RBX1	0.00450559772007928	4.9250652252484e-15	0.0676691729323308	0.225563909774436	0.0526315789473684	0.236842105263158	-0.0150375939849624	0.0112781954887218
SF3A2	-0.00393609421352782	9.28537363071194e-15	NA	NA	NA	NA	NA	NA
TNIP1	-0.00629888217392459	5.50855650388608e-14	0.135338345864662	0.0451127819548872	0.0526315789473684	0.0789473684210526	-0.0827067669172932	0.0338345864661654
ATN1	0.00183647179608395	6.60693827156057e-14	0.075187969924812	0.0300751879699248	0.105263157894737	0.0789473684210526	0.0300751879699248	0.0488721804511278
MAPT	0.00271439752592673	9.86368969092069e-14	0.0827067669172932	0.0827067669172932	0.0789473684210526	0.131578947368421	-0.0037593984962406	0.0488721804511278
MYLK	-0.00911039458701185	2.40525125394196e-13	0.165413533834586	0.0300751879699248	0.157894736842105	0	-0.0075187969924812	-0.0300751879699248
CASP1	0.00368597327410027	3.97865829300751e-13	0.037593984962406	0.195488721804511	0.0789473684210526	0.315789473684211	0.0413533834586466	0.120300751879699
RPL30	-0.00464141477508534	4.40114552164619e-13	0.533834586466165	0.0075187969924812	0.473684210526316	0.0526315789473684	-0.0601503759398497	0.0451127819548872
STAT1	0.00167773148432967	6.97302392120191e-13	0.0451127819548872	0.0526315789473684	0.0526315789473684	0.0526315789473684	0.0075187969924812	0
MTA1	0.00411659656197818	8.49682710963995e-13	NA	NA	NA	NA	NA	NA
NUAK1	-0.00457894162235442	8.9910770015666e-13	0.0676691729323308	0.0225563909774436	0.0526315789473684	0.0789473684210526	-0.0150375939849624	0.056390977443609
MAX	0.00406757905513674	1.57499095183910e-12	NA	NA	NA	NA	NA	NA
KRT18	0.00287028035690075	4.04539360301837e-12	NA	NA	NA	NA	NA	NA
CEBPB	0.00238198851607767	4.76229930232681e-12	NA	NA	NA	NA	NA	NA
MCM7	0.00321153619671105	6.5068649418191e-12	NA	NA	NA	NA	NA	NA
BTBD2	0.00545717597158367	7.1163880043307e-12	0.0150375939849624	0.120300751879699	0.0526315789473684	0.184210526315789	0.037593984962406	0.0639097744360902
FOS	0.0021256606272001	7.98935172978402e-12	0.0526315789473684	0.0902255639097744	0	0.105263157894737	-0.0526315789473684	0.0150375939849624
TLR2	0.00602716404113676	9.444246103943e-12	0.0676691729323308	0.0601503759398496	0	0.157894736842105	-0.0676691729323308	0.0977443609022556
NFKBIA	-0.00171023062262509	9.78527469603224e-12	NA	NA	NA	NA	NA	NA
CAV1	0.00160882711003928	1.00585971515650e-11	0.150375939849624	0.0526315789473684	0.157894736842105	0.0789473684210526	0.0075187969924812	0.0263157894736842
TRAF1	0.00304335640858796	2.40441690844351e-11	0.0451127819548872	0.0676691729323308	0.0526315789473684	0.0789473684210526	0.0075187969924812	0.0112781954887218
GHR	0.00444297169027551	2.61247364326567e-11	0.180451127819549	0.0075187969924812	0.205263157894737	0.0263157894736842	0.0248120300751880	0.018796992481203
IRS1	0.00188750867914951	5.37800952912798e-11	0.0300751879699248	0.0601503759398496	0	0.0526315789473684	-0.0300751879699248	-0.0075187969924812
SMAD3	0.000743384601029018	1.75459931621399e-10	0.0451127819548872	0.0526315789473684	0.0263157894736842	0.131578947368421	-0.018796992481203	0.0789473684210526
YWHAZ	0.000910823119880166	1.83627936122254e-10	0.541353383458647	0.0075187969924812	0.5	0.0526315789473684	-0.0413533834586466	0.0451127819548872
MMP2	0.00296591857938487	2.25601485112182e-10	0.0526315789473684	0.406015037593985	0.105263157894737	0.263157894736842	0.0526315789473684	-0.142857142857143
CAPRIN1	0.00719688591015937	3.64039661475389e-10	NA	NA	NA	NA	NA	NA
HTATIP	0.00138618125165226	5.48679906268329e-10	NA	NA	NA	NA	NA	NA
U2AF2	0.00241621417575988	1.04260553443754e-09	0.0827067669172932	0.0526315789473684	0.105263157894737	0.0789473684210526	0.0225563909774436	0.0263157894736842
IL2RB	0.00349588981337386	1.24476809503273e-09	NA	NA	NA	NA	NA	NA
MAP2K2	0.00697361850684982	1.24574694739723e-09	0.0300751879699248	0.112781954887218	0.0789473684210526	0.184210526315789	0.0488721804511278	0.0714285714285714
ANKRD28	0.00755378410884556	1.25785736456500e-09	0.112781954887218	0.037593984962406	0.0789473684210526	0.0263157894736842	-0.0338345864661654	-0.0112781954887218
MSN	0.00385627465486083	1.77178517364768e-09	NA	NA	NA	NA	NA	NA
CTNNB1	-0.000910734932435275	1.93197774407768e-09	0.0676691729323308	0.0676691729323308	0.0263157894736842	0.105263157894737	-0.0413533834586466	0.037593984962406
CDC20	0.00530369637041529	2.01336290373995e-09	NA	NA	NA	NA	NA	NA
YWHAB	-0.00101445445912036	2.82707009263171e-09	0.270676691729323	0.0150375939849624	0.263157894736842	0.0263157894736842	-0.0075187969924812	0.0112781954887218
STAT3	-0.00116368866758962	5.61654099869944e-09	NA	NA	NA	NA	NA	NA
TAF6	0.00388164323267619	5.72473583371243e-09	NA	NA	NA	NA	NA	NA
FN1	-0.00128703980917855	5.75862705618323e-09	0.0225563909774436	0.0601503759398496	0	0.0526315789473684	-0.0225563909774436	-0.0075187969924812
PRKAR1A	-0.00387522141311688	6.06447165206316e-09	0.195488721804511	0.0526315789473684	0.263157894736842	0.131578947368421	0.0676691729323308	0.0789473684210526
COIL	-0.00234442201290262	6.89578639199103e-09	0.165413533834586	0.0225563909774436	0.236842105263158	0.157894736842105	0.0714285714285714	0.135338345864662
LRRC41	0.00715844857224591	8.67093096449528e-09	0.0676691729323308	0.075187969924812	0.0526315789473684	0.0526315789473684	-0.0150375939849624	-0.0225563909774436
SFRS12	0.00190198194850368	1.06092839169591e-08	0.0977443609022556	0.0676691729323308	0.0526315789473684	0.131578947368421	-0.0451127819548872	0.0639097744360902
BSG	0.00652775128385556	1.3014256675596e-08	0.0150375939849624	0.120300751879699	0.0526315789473684	0.184210526315789	0.037593984962406	0.0639097744360902
KRT15	-0.00257435782338507	1.60636162769789e-08	NA	NA	NA	NA	NA	NA
IKBKB	-0.00134950165754512	1.68187049125681e-08	NA	NA	NA	NA	NA	NA
TRIM27	-0.0049589110649591	2.05997855222273e-08	NA	NA	NA	NA	NA	NA
EHMT2	0.00556661537949941	2.40219287544237e-08	NA	NA	NA	NA	NA	NA
CCNH	0.00371046550520144	2.580565580948e-08	0.075187969924812	0.0977443609022556	0.0526315789473684	0.105263157894737	-0.0225563909774436	0.0075187969924812
ITPR1	0.00282427967448431	2.69872246487182e-08	0.0977443609022556	0.0676691729323308	0.105263157894737	0.0263157894736842	0.0075187969924812	-0.0413533834586466
APEX1	0.00354900294316396	3.05980114174414e-08	0.0676691729323308	0.0526315789473684	0.0526315789473684	0.105263157894737	-0.0150375939849624	0.0526315789473684
NFKBIE	-0.00440170673192140	3.21293096452357e-08	0.0977443609022556	0.0676691729323308	0.157894736842105	0.0526315789473684	0.0601503759398496	-0.0150375939849624
PARP1	0.00192617239782851	4.08063167575654e-08	0.571428571428571	0	0.5	0	-0.0714285714285714	0
GZMB	0.00397710194264475	4.11114680725986e-08	NA	NA	NA	NA	NA	NA
MEIS1	0.00326110927890519	4.37135800020489e-08	0.0601503759398496	0.0075187969924812	0.0526315789473684	0.0263157894736842	-0.0075187969924812	0.018796992481203
LCK	0.00103073691613066	4.85755448570897e-08	0.0526315789473684	0.105263157894737	0.0526315789473684	0.0526315789473684	0	-0.0526315789473684
SPARC	0.00482217103310398	4.97282281343066e-08	NA	NA	NA	NA	NA	NA
HRAS	0.00158983557618705	5.21401991891918e-08	0.0075187969924812	0.127819548872180	0.0526315789473684	0.315789473684211	0.0451127819548872	0.18796992481203
SPAG9	-0.00433183212894239	5.27915059925998e-08	0.180451127819549	0.0225563909774436	0.210526315789474	0.105263157894737	0.0300751879699248	0.0827067669172932
MAPK14	0.00129896048540894	5.61655699437618e-08	NA	NA	NA	NA	NA	NA
CARM1	-0.0067320636594353	6.22946977986669e-08	NA	NA	NA	NA	NA	NA
SGK1	0.00505344067277204	6.98260114593496e-08	NA	NA	NA	NA	NA	NA
EIF3E	-0.00299968341578207	7.16463811741027e-08	NA	NA	NA	NA	NA	NA
HMGA1	0.00299282581938409	7.67199313247113e-08	0.120300751879699	0.037593984962406	0.157894736842105	0.0263157894736842	0.037593984962406	-0.0112781954887218
RGS3	-0.00427650580072749	7.78069096948876e-08	0.0451127819548872	0.0827067669172932	0.0526315789473684	0.0789473684210526	0.0075187969924812	-0.0037593984962406
DCTN1	0.00280658392886267	8.12189864440325e-08	0.0526315789473684	0.0075187969924812	0.0526315789473684	0.0263157894736842	0	0.018796992481203
GMNN	0.00534203169207648	8.55166082432079e-08	0.157894736842105	0.0300751879699248	0.131578947368421	0	-0.0263157894736842	-0.0300751879699248
ATM	-0.00203013578178117	8.89751446609158e-08	NA	NA	NA	NA	NA	NA
SHBG	-0.00211246106493966	9.52586972468796e-08	0.0150375939849624	0.300751879699248	0.0526315789473684	0.184210526315789	0.037593984962406	-0.116541353383459
SHC1	0.000899670630761251	1.09105879662924e-07	NA	NA	NA	NA	NA	NA
NOTCH1	0.00218014500115228	1.37931911552607e-07	0.0676691729323308	0.120300751879699	0.0526315789473684	0.131578947368421	-0.0150375939849624	0.0112781954887218
SMURF2	0.00162967305842844	1.57958588829016e-07	0.233082706766917	0.0225563909774436	0.236842105263158	0.105263157894737	0.0037593984962406	0.0827067669172932
SUMO1	0.00164758742877172	1.84023580212411e-07	0.0526315789473684	0.0526315789473684	0	0.0526315789473684	-0.0526315789473684	0
PTPRC	0.0019676297365971	2.18048050548287e-07	0.56390977443609	0	0.5	0	-0.0639097744360902	0
FBLN2	0.00359473898382632	2.25240359478710e-07	0.112781954887218	0.037593984962406	0.0789473684210526	0.0263157894736842	-0.0338345864661654	-0.0112781954887218
LRP2	0.00195819287456068	2.49076279111445e-07	0.0526315789473684	0.0225563909774436	0.0263157894736842	0.0526315789473684	-0.0263157894736842	0.0300751879699248
FANCC	-0.00590057162579435	2.75346904295229e-07	0.037593984962406	0.105263157894737	0.0263157894736842	0.0789473684210526	-0.0112781954887218	-0.0263157894736842
NUMB	0.0042934350201551	2.97112058201456e-07	0.0526315789473684	0.0902255639097744	0.0263157894736842	0.105263157894737	-0.0263157894736842	0.0150375939849624
CASP3	0.000781843029607776	3.08411991073375e-07	0.0601503759398496	0.0902255639097744	0	0.157894736842105	-0.0601503759398496	0.0676691729323308
TAF5L	-0.00427266697086572	3.38796799616236e-07	0.593984962406015	0.0075187969924812	0.473684210526316	0.0263157894736842	-0.120300751879699	0.018796992481203
PTPN6	0.00117715410063691	3.47466658194467e-07	0.075187969924812	0.0300751879699248	0.105263157894737	0.0789473684210526	0.0300751879699248	0.0488721804511278
ID3	-0.00405080226096101	3.60691436071091e-07	NA	NA	NA	NA	NA	NA
SFRS1	-0.00178488018020605	3.67995157268333e-07	0.165413533834586	0.0300751879699248	0.263157894736842	0.131578947368421	0.0977443609022556	0.101503759398496
BAG1	0.00424603361887574	4.00574516117738e-07	0.0827067669172932	0.120300751879699	0.0789473684210526	0.0789473684210526	-0.0037593984962406	-0.0413533834586466
FBL	-0.00290517709999144	4.46550270810551e-07	0.0676691729323308	0.0601503759398496	0.0526315789473684	0.131578947368421	-0.0150375939849624	0.0714285714285714
IGF1	0.00421579809754834	4.83894771998259e-07	0.0676691729323308	0.0225563909774436	0.0789473684210526	0.0789473684210526	0.0112781954887218	0.056390977443609
WWP1	0.00399059724379124	5.35924288759871e-07	0.496240601503759	0.0150375939849624	0.473684210526316	0.0526315789473684	-0.0225563909774436	0.037593984962406
FASLG	0.00309112959471022	5.5208303799909e-07	0.56390977443609	0	0.5	0.0263157894736842	-0.0639097744360902	0.0263157894736842
ACTR2	0.00398194273790609	5.67056423310679e-07	0.0676691729323308	0.0075187969924812	0.0526315789473684	0.0263157894736842	-0.0150375939849624	0.018796992481203
APOE	0.00441168799198131	6.0957395197975e-07	0.0676691729323308	0.0601503759398496	0.0526315789473684	0.157894736842105	-0.0150375939849624	0.0977443609022556
NCOA6	-0.00181189367047876	6.76108797740291e-07	0.255639097744361	0.0075187969924812	0.289473684210526	0	0.0338345864661654	-0.0075187969924812
FLNA	-0.00158343602921077	8.26698153461404e-07	0.0300751879699248	0.105263157894737	0.0263157894736842	0.184210526315789	-0.0037593984962406	0.0789473684210526
BAT2	0.00356851162873972	8.54890017993848e-07	NA	NA	NA	NA	NA	NA
TLR4	0.00390976464667629	9.04090695457737e-07	0.0451127819548872	0.0676691729323308	0.0789473684210526	0.0789473684210526	0.0338345864661654	0.0112781954887218
EWSR1	0.000982457464385511	1.09856087397584e-06	NA	NA	NA	NA	NA	NA
BACE1	-0.00322737389071234	1.27995443143146e-06	NA	NA	NA	NA	NA	NA
FOXO3	0.00516428354252173	1.29952455794932e-06	NA	NA	NA	NA	NA	NA
TNNT1	-0.00385100945592409	1.31393990975121e-06	0.0827067669172932	0.0526315789473684	0.105263157894737	0.105263157894737	0.0225563909774436	0.0526315789473684
RBL2	-0.00238738103171232	1.32611036954259e-06	NA	NA	NA	NA	NA	NA
POLR2H	-0.00219701025267922	1.42372133325436e-06	0.203007518796992	0.0225563909774436	0.157894736842105	0	-0.0451127819548872	-0.0225563909774436
MED4	0.00295744423673425	1.66190135648309e-06	0.0300751879699248	0.203007518796992	0.0526315789473684	0.236842105263158	0.0225563909774436	0.0338345864661654
RB1	-0.000685412311395239	1.87849419837690e-06	0.0300751879699248	0.203007518796992	0.0526315789473684	0.236842105263158	0.0225563909774436	0.0338345864661654
GNB3	0.00508094766168804	1.91943720035203e-06	NA	NA	NA	NA	NA	NA
RAB11A	0.00473489906319994	2.06999369773683e-06	0.0451127819548872	0.0526315789473684	0.0263157894736842	0.131578947368421	-0.018796992481203	0.0789473684210526
PLCG2	0.00210844912675573	2.08546575896767e-06	0.0526315789473684	0.451127819548872	0.0526315789473684	0.368421052631579	0	-0.0827067669172932
SOS1	0.00176480789686352	2.09371112994430e-06	0.0601503759398496	0.0225563909774436	0.0526315789473684	0.0263157894736842	-0.0075187969924812	0.0037593984962406
SUV39H1	-0.00315785201481941	2.15284523987069e-06	0.0225563909774436	0.172932330827068	0	0.184210526315789	-0.0225563909774436	0.0112781954887218
TAF12	-0.00282218657779475	2.15588093546675e-06	0.0451127819548872	0.120300751879699	0.0263157894736842	0.0526315789473684	-0.018796992481203	-0.0676691729323308
EMD	-0.00505186662214305	2.19625522722100e-06	0.0300751879699248	0.105263157894737	0.0263157894736842	0.184210526315789	-0.0037593984962406	0.0789473684210526
HGS	0.0020502109062142	2.26986364955389e-06	NA	NA	NA	NA	NA	NA
CD28	-0.00375164677529202	2.44318677346262e-06	0.0526315789473684	0.0451127819548872	0	0.0526315789473684	-0.0526315789473684	0.0075187969924812
SNX1	0.00500181698778792	2.76471715973482e-06	0.0526315789473684	0.0526315789473684	0.0263157894736842	0.131578947368421	-0.0263157894736842	0.0789473684210526
FAS	0.00205057210647649	3.93641631891272e-06	0.0601503759398496	0.0601503759398496	0.0526315789473684	0.0263157894736842	-0.0075187969924812	-0.0338345864661654
ZRSR2	-0.00529768980181704	3.94127760470616e-06	NA	NA	NA	NA	NA	NA
PRKCD	-0.000887509444357604	4.83574790438053e-06	0.0526315789473684	0.120300751879699	0	0.131578947368421	-0.0526315789473684	0.0112781954887218
HLA-B	-0.00363827272511411	4.86807936519222e-06	NA	NA	NA	NA	NA	NA
RPL4	0.0048726566162816	4.95883585338583e-06	NA	NA	NA	NA	NA	NA
POLR1E	-0.00262203476409639	5.21418579740646e-06	NA	NA	NA	NA	NA	NA
RPA1	-0.00218150491158371	5.56290655023886e-06	0.0150375939849624	0.293233082706767	0.131578947368421	0.210526315789474	0.116541353383459	-0.0827067669172932
RAB4A	-0.00315062313523028	5.69040981327908e-06	0.593984962406015	0.0075187969924812	0.473684210526316	0.0263157894736842	-0.120300751879699	0.018796992481203
TAF7	0.00328112827190025	6.01150370281844e-06	0.127819548872180	0.0827067669172932	0.0526315789473684	0.0789473684210526	-0.075187969924812	-0.0037593984962406
STRN4	0.00378428027772181	6.25833504059068e-06	0.0676691729323308	0.0676691729323308	0.0526315789473684	0.184210526315789	-0.0150375939849624	0.116541353383459
RAC2	0.00450237557477215	6.38036218524506e-06	0.0601503759398496	0.225563909774436	0.0789473684210526	0.236842105263158	0.018796992481203	0.0112781954887218
TUBB	0.0010784432063634	6.52335825625579e-06	NA	NA	NA	NA	NA	NA
PSMC1	0.00341152535248382	6.90383619229063e-06	NA	NA	NA	NA	NA	NA
ZFYVE9	-0.00221684874512603	7.10976627277728e-06	0.0676691729323308	0.075187969924812	0.0526315789473684	0.0526315789473684	-0.0150375939849624	-0.0225563909774436
SREBF2	0.00420680182666342	7.17863500891783e-06	0.0601503759398496	0.225563909774436	0.0526315789473684	0.263157894736842	-0.0075187969924812	0.037593984962406
CD3E	0.00375131045646271	7.5306492679236e-06	NA	NA	NA	NA	NA	NA
ACVR1	0.00146049631674651	7.8342921164158e-06	0.0300751879699248	0.0150375939849624	0.0263157894736842	0.0263157894736842	-0.0037593984962406	0.0112781954887218
LEPR	0.0044552685693941	7.96381615868994e-06	0.075187969924812	0.0601503759398496	0.0526315789473684	0.105263157894737	-0.0225563909774436	0.0451127819548872
ACTR3	0.00355525430454664	7.96559949607594e-06	0.0601503759398496	0.0225563909774436	0.0263157894736842	0.0263157894736842	-0.0338345864661654	0.0037593984962406
PNMA2	0.00354450761476646	8.48341596068721e-06	0.135338345864662	0.285714285714286	0.0526315789473684	0.289473684210526	-0.0827067669172932	0.00375939849624063
RAB27A	0.00322740551037833	8.51220473525388e-06	0.0451127819548872	0.0676691729323308	0.0263157894736842	0.131578947368421	-0.018796992481203	0.0639097744360902
MYBL2	0.00372759952135853	8.59478771217986e-06	0.270676691729323	0.0150375939849624	0.236842105263158	0.0263157894736842	-0.0338345864661654	0.0112781954887218
SF3B3	0.00161239824714154	9.82001509296287e-06	0.037593984962406	0.443609022556391	0.0526315789473684	0.394736842105263	0.0150375939849624	-0.0488721804511278
SNAP23	-0.00272042159163074	1.04926590860463e-05	0.037593984962406	0.0977443609022556	0.0526315789473684	0.105263157894737	0.0150375939849624	0.0075187969924812
NFKB2	0.00128358380838965	1.10671938908978e-05	0.0526315789473684	0.0526315789473684	0.0263157894736842	0	-0.0263157894736842	-0.0526315789473684
TNFRSF1B	0.00466410873564805	1.23635555513199e-05	0.0300751879699248	0.150375939849624	0.0263157894736842	0.0526315789473684	-0.0037593984962406	-0.0977443609022556
GEMIN4	-0.00365767745700843	1.26347570810942e-05	0.0225563909774436	0.293233082706767	0.131578947368421	0.210526315789474	0.109022556390977	-0.0827067669172932
LAMB1	0.0048805414227702	2.12717657146575e-05	NA	NA	NA	NA	NA	NA
BCL2L1	0.00146459990237783	2.13539663564331e-05	0.248120300751880	0.0075187969924812	0.263157894736842	0	0.0150375939849624	-0.0075187969924812
PRSS23	0.00294330404081131	2.24524332957669e-05	0.0451127819548872	0.165413533834586	0.0921052631578947	0.236842105263158	0.0469924812030075	0.0714285714285714
ACVR2B	0.00374659390572778	2.27377112386217e-05	0.0827067669172932	0.0601503759398496	0.0263157894736842	0.105263157894737	-0.056390977443609	0.0451127819548872
TSC2	0.00292870424615485	2.465154663588e-05	NA	NA	NA	NA	NA	NA
EFEMP2	0.00251217494156791	2.46753374255764e-05	0.0601503759398496	0.075187969924812	0.105263157894737	0.105263157894737	0.0451127819548872	0.0300751879699248
CBX8	-0.00519817016224613	2.92860465641211e-05	0.135338345864662	0.0977443609022556	0.157894736842105	0.157894736842105	0.0225563909774436	0.0601503759398496
RELA	-0.000599134586912697	3.09807051385966e-05	0.0601503759398496	0.075187969924812	0.131578947368421	0.105263157894737	0.0714285714285714	0.0300751879699248
STUB1	0.00254313094266724	3.79574213600273e-05	0.360902255639098	0.0902255639097744	0.210526315789474	0.105263157894737	-0.150375939849624	0.0150375939849624
MED6	-0.00221601444144395	3.99101854949838e-05	0.0526315789473684	0.105263157894737	0	0.131578947368421	-0.0526315789473684	0.0263157894736842
SMARCC1	0.00208154040287452	4.17159210044855e-05	0.0526315789473684	0.0977443609022556	0	0.131578947368421	-0.0526315789473684	0.0338345864661654
TSC1	0.00296320136598727	4.36166314203743e-05	NA	NA	NA	NA	NA	NA
RALGDS	0.00309149087238153	4.60531592064258e-05	0.0601503759398496	0.112781954887218	0.0526315789473684	0.105263157894737	-0.0075187969924812	-0.0075187969924812
CBX4	0.00242470408427679	4.68334501457296e-05	0.135338345864662	0.0977443609022556	0.157894736842105	0.157894736842105	0.0225563909774436	0.0601503759398496
NDC80	0.00340108924909972	4.90651945804279e-05	NA	NA	NA	NA	NA	NA
KNG1	-0.00225843222053909	4.99600287311661e-05	0.195488721804511	0.0300751879699248	0.157894736842105	0	-0.037593984962406	-0.0300751879699248
DNMT1	-0.00293904534344432	5.03243387103517e-05	0.0526315789473684	0.075187969924812	0.105263157894737	0.105263157894737	0.0526315789473684	0.0300751879699248
SF3A1	0.00218169239789694	5.24632178674473e-05	0.0601503759398496	0.180451127819549	0.0526315789473684	0.236842105263158	-0.0075187969924812	0.056390977443609
NUP153	0.00431447914872163	5.26787176714824e-05	0.157894736842105	0.037593984962406	0.131578947368421	0	-0.0263157894736842	-0.037593984962406
BCL10	0.0031989067071831	5.85790105036165e-05	0.0601503759398496	0.0977443609022556	0.0526315789473684	0.131578947368421	-0.0075187969924812	0.0338345864661654
PLCG1	-0.000744152866487513	6.07879637677009e-05	0.263157894736842	0.0225563909774436	0.236842105263158	0.0526315789473684	-0.0263157894736842	0.0300751879699248
TP53	0.000367244775753295	6.18888341379022e-05	0.0150375939849624	0.300751879699248	0.0526315789473684	0.184210526315789	0.037593984962406	-0.116541353383459
DNAJA3	-0.00399151743044617	6.30033880056533e-05	0.360902255639098	0.0676691729323308	0.289473684210526	0.0526315789473684	-0.0714285714285714	-0.0150375939849624
CHD4	0.00229887120880913	6.4842009133984e-05	NA	NA	NA	NA	NA	NA
EZR	0.00151467807004629	6.60565703683426e-05	NA	NA	NA	NA	NA	NA
TP53BP2	0.00254470551968752	7.16191979536251e-05	0.571428571428571	0	0.5	0	-0.0714285714285714	0
CSK	-0.00172088618485567	7.23691384905847e-05	0.0676691729323308	0.075187969924812	0.0263157894736842	0.157894736842105	-0.0413533834586466	0.0827067669172932
HLA-C	-0.00371360946391347	7.42855858390859e-05	0.135338345864662	0.0300751879699248	0.157894736842105	0.0263157894736842	0.0225563909774436	-0.0037593984962406
SMARCA2	-0.00213204125496925	7.73934774069875e-05	0.120300751879699	0.0902255639097744	0.105263157894737	0.105263157894737	-0.0150375939849624	0.0150375939849624
QKI	-0.00314446203742593	7.81284557021657e-05	0.0451127819548872	0.218045112781955	0.0526315789473684	0.105263157894737	0.0075187969924812	-0.112781954887218
NDUFA4L2	-0.00421252823015577	7.88504808155468e-05	NA	NA	NA	NA	NA	NA
SMNDC1	0.00233034541447851	9.13564797413013e-05	0.0526315789473684	0.0676691729323308	0.0263157894736842	0.0263157894736842	-0.0263157894736842	-0.0413533834586466
KIF1B	-0.00417131847079668	9.25843960824143e-05	0.0300751879699248	0.150375939849624	0.0263157894736842	0.0526315789473684	-0.0037593984962406	-0.0977443609022556
PCF11	0.00447991338245245	9.53435753269114e-05	0.0526315789473684	0.150375939849624	0.0526315789473684	0.210526315789474	0	0.0601503759398496
DDR1	0.00388636780136795	9.78494630660436e-05	NA	NA	NA	NA	NA	NA
MAD2L1	0.00342922504863017	0.000105614033749062	0.0676691729323308	0.0601503759398496	0	0.157894736842105	-0.0676691729323308	0.0977443609022556
PRKCB	0.00105359887062876	0.000105847470292286	NA	NA	NA	NA	NA	NA
PRKACA	0.000535320886336632	0.000110457123854331	0.037593984962406	0.0977443609022556	0.0789473684210526	0.105263157894737	0.0413533834586466	0.0075187969924812
GNAZ	-0.00362344960636509	0.000110665881169418	NA	NA	NA	NA	NA	NA
MDFI	-0.000926240230327402	0.000130015874235174	0.0977443609022556	0.0601503759398496	0.157894736842105	0.0263157894736842	0.0601503759398496	-0.0338345864661654
CTSG	0.00212769252860251	0.000132898431103640	0.0676691729323308	0.0526315789473684	0.0526315789473684	0.105263157894737	-0.0150375939849624	0.0526315789473684
DRD2	-0.00303875894906651	0.000134927978811133	0.037593984962406	0.233082706766917	0.0263157894736842	0.315789473684211	-0.0112781954887218	0.0827067669172932

